On the solvability of parameter estimation-based observers for nonlinear systems

Parameter estimation-based observer (PEBO) is a recently developed constructive tool to design state observers for nonlinear systems. It reformulates the state estimation problem as one of online parameter identification, effectively addressing many open estimation challenges in practical applications. The feasibility of a PEBO design relies on two fundamental properties: transformability and identifiability. The former pertains to the existence of an injective solution to a suitable partial differential equation, whereas the latter characterizes the uniqueness of the parameterization induced by the resulting nonlinear regression model. In this paper, we analyze the existence of PEBOs for general nonlinear systems by studying these two properties in detail and by providing sufficient conditions under which they hold.

==> figs/fig_lsd_fct_state.csv <==
t,x1,x2,x1hatLSD,x2hatLSD,x1hatFCT,x2hatFCT
0.1,0.8,-0.5,0,0,0,0
0.101,0.799200399866699,-0.49886120917042,0.679272782611505,-0.312394247325481,1.86395205173024,-6.46382889564422
0.102,0.798401598933865,-0.497724833366728,0.833705628355829,-0.577515530214257,1.8026595478395,-5.8456784439643
0.103,0.797603596402698,-0.496590867624046,0.929611479048634,-0.80054075798413,1.69257750003991,-4.83673156156801
0.104,0.796806391475192,-0.49545930698756,0.996549435836187,-0.986114806618715,1.51305836890943,-3.45186394866626
0.105,0.796009983354145,-0.494330146512492,1.04545494933169,-1.13840580286702,1.23040522922709,-1.85094661572734
0.106,0.795214371243148,-0.493203381264084,1.0817982346602,-1.26115449067228,0.635311094681549,-0.24507533001629
0.107,0.794419554346587,-0.492079006317578,1.10877799907914,-1.35771829463609,-1.05972287749574,1.20093780465132
0.108,0.793625531869648,-0.490957016758194,1.12845527514555,-1.43111059637477,-1.33817248367137,2.40659225255974
0.109,0.792832303018306,-0.489837407681108,1.14224892995148,-1.4840359664142,-1.49641765284044,3.36064564799346
0.11,0.792039866999334,-0.488720174191439,1.15118348427455,-1.51892156450536,-1.59797573827249,4.08969489185147
0.111,0.791248223020294,-0.487605311404222,1.15602554726594,-1.53794528603477,-1.66608209288944,4.63344623730376
0.112,0.790457370289544,-0.486492814444391,1.15736452120124,-1.54306096963456,-1.71260520410141,5.03126595793402
0.113,0.789667308016229,-0.485382678446759,1.15566309039144,-1.53602102999292,-1.74451688842557,5.31681900382009
0.114,0.788878035410289,-0.484274898555997,1.15129020635454,-1.51839664838582,-1.7662195200663,5.51695040664032
0.115,0.78808955168245,-0.483169469926616,1.14454344551016,-1.49159596401743,-1.78061824358391,5.65232780903764
0.116,0.787301856044227,-0.482066387722946,1.13566458310269,-1.45688039720512,-1.78969036907699,5.73859627990935
0.117,0.786514947707927,-0.480965647119117,1.12485066961232,-1.41537928400791,-1.7948144810241,5.78752085487813
0.118,0.78572882588664,-0.479867243299036,1.1122620276783,-1.36810303954135,-1.79697121198234,5.80794360992311
0.119,0.784943489794244,-0.478771171456375,1.09802805923849,-1.31595500668092,-1.7968703955267,5.80652964944523
0.12,0.784158938645404,-0.477677426794541,1.08225142063317,-1.25974207980573,-1.79503387703119,5.78832829279823
0.121,0.783375171655567,-0.476586004526666,1.06501095170684,-1.20018430081822,-1.79185072094039,5.75718843120568
0.122,0.782592188040967,-0.47549689987558,1.04636356565357,-1.13792346488218,-1.78761471287873,5.71606350959372
0.123,0.781809987018621,-0.474410108073799,1.0263452414895,-1.0735309011887,-1.782550300749,5.66723543177365
0.124,0.781028567806327,-0.473325624363496,1.00497113938123,-1.00751445998332,-1.77683080233007,5.6124791405652
0.125,0.780247929622666,-0.47224344399649,0.982234796808134,-0.940324809188325,-1.77059137009084,5.55318415547146
0.126,0.779468071686999,-0.471163562234224,0.958106270860453,-0.872361145648267,-1.76393836559478,5.49044503604933
0.127,0.778688993219469,-0.470085974347743,0.932528918884072,-0.80397629857129,-1.75695618411865,5.42512879919778
0.128,0.777910693440997,-0.469010675617679,0.905414362343069,-0.735481353247957,-1.7497123029314,5.35792573604565
0.129,0.777133171573283,-0.467937661334226,0.87663483536817,-0.667149839110866,-1.74226106162133,5.28938803920239
0.13,0.776356426838806,-0.466866926797128,0.846011554083372,-0.59922148963847,-1.73464650184251,5.21995919025563
0.131,0.77558045846082,-0.465798467315653,0.813296764823979,-0.531905641513332,-1.7269045302667,5.14999656744105
0.132,0.774805265663357,-0.464732278208579,0.778145186320729,-0.465384302074323,-1.71906457669831,5.07978892149213
0.133,0.774030847671224,-0.463668354804171,0.740066590986839,-0.399814930523702,-1.71115088818462,5.00957008485328
0.134,0.773257203710004,-0.462606692440165,0.698342349655306,-0.335332934377222,-1.70318352395051,4.93952958964704
0.135,0.772484333006052,-0.461547286463747,0.651866740552421,-0.272053936586725,-1.69517914800327,4.86982113964322
0.136,0.771712234786497,-0.460490132231533,0.598811221441262,-0.210075821527125,-1.68715165782283,4.80056934371417
0.137,0.770940908279241,-0.459435225109555,0.535794962572647,-0.149480575182583,-1.67911266888347,4.73187494966632
0.138,0.770170352712958,-0.458382560473235,0.455250993504136,-0.0903359601000698,-1.67107192383219,4.66381922274218
0.139,0.769400567317091,-0.457332133707372,0.33137884778425,-0.0326970209773598,-1.6630376132172,4.59646739610101
0.14,0.768631551321857,-0.45628394020612,-0.271580580398195,0.0233925542920398,-1.65501662446392,4.52987137631647
0.141,0.767863303958237,-0.45523797537297,-0.421479483330317,0.0778992020521381,-1.64701477238331,4.46407217450503
0.142,0.767095824457986,-0.454194234620731,-0.50411876042241,0.130798371246969,-1.63903695312794,4.39910160658404
0.143,0.766329112053623,-0.453152713371511,-0.564345780047143,0.182073521276922,-1.63108730473332,4.33498396637593
0.144,0.765563165978436,-0.452113407056701,-0.612451840551622,0.231715212170303,-1.62316931235842,4.27173718130575
0.145,0.764797985466478,-0.451076311116951,-0.65272157028195,0.279720287873043,-1.61528591395733,4.2093739162206
0.146,0.76403356975257,-0.450041421002157,-0.687406385924147,0.326091137709784,-1.60743958028793,4.14790242452097
0.147,0.763269918072296,-0.449008732171439,-0.71785632229061,0.370835025836119,-1.59963237970273,4.08732724114086
0.148,0.762507029662003,-0.447978240093121,-0.744954036989498,0.413963495642846,-1.59186604405768,4.02764984995386
0.149,0.761744903758803,-0.446949940244719,-0.769313195765573,0.455491821363396,-1.58414200775473,3.96886911602717
0.15,0.76098353960057,-0.445923828112915,-0.791380584917796,0.49543852499613,-1.57646145675437,3.91098177091906
0.151,0.760222936425941,-0.444899899193543,-0.811493396496336,0.533824929536437,-1.56882535611539,3.85398271533028
0.152,0.759463093474312,-0.443878148991568,-0.829913563560656,0.570674769766201,-1.56123448670869,3.79786537377406
0.153,0.758704009985839,-0.442858573021072,-0.846849432247068,0.606013831954675,-1.55368946699753,3.74262192332768
0.154,0.757945685201439,-0.44184116680523,-0.862470037630789,0.639869634529298,-1.54619077499596,3.68824351227232
0.155,0.757188118362788,-0.440825925876294,-0.876914841786484,0.672271139897604,-1.53873876684181,3.63472044371762
0.156,0.756431308712318,-0.439812845775577,-0.890300577132938,0.70324849677708,-1.53133369261572,3.58204233060839
0.157,0.75567525549322,-0.438801922053432,-0.902726179112441,0.732832809822329,-1.52397571139138,3.53019823752788
0.158,0.75491995794944,-0.437793150269236,-0.914276420378118,0.761055933010939,-1.51666490304719,3.47917679294286
0.159,0.754165415325681,-0.436786525991367,-0.925024639991734,0.787950283759671,-1.50940127769803,3.42896627950172
0.16,0.753411626867401,-0.435782044797192,-0.935034828527948,0.813548677136304,-1.50218478437118,3.37955471462583
0.161,0.75265859182081,-0.434779702273047,-0.944363247187435,0.837884183069737,-1.49501532128896,3.33092993766602
0.162,0.751906309432874,-0.433779494014216,-0.953059698250924,0.860989992566849,-1.48789274061605,3.28307965584597
0.163,0.75115477895131,-0.432781415624916,-0.961168537422268,0.882899302290278,-1.48081685460512,3.23599149701808
0.164,0.750403999624587,-0.431785462718279,-0.968729488177353,0.903645211447026,-1.47378744051195,3.18965305164376
0.165,0.749653970701927,-0.430791630916333,-0.975778305931593,0.923260636922588,-1.46680424797657,3.14405192839061
0.166,0.7489046914333,-0.429799915849983,-0.982347318903558,0.941778227014895,-1.45986699923691,3.09917576108426
0.167,0.748156161069426,-0.428810313158997,-0.988465879080895,0.959230295610902,-1.45297539464065,3.05501224871317
0.168,0.747408378861776,-0.427822818491983,-0.994160737612449,0.975648762803017,-1.44612911621666,3.01154918110255
0.169,0.746661344062567,-0.426837427506376,-0.9994563587872,0.991065099309233,-1.43932782878657,2.96877444793578
0.17,0.745915055924765,-0.425854135868417,-1.00437518768931,1.00551028477503,-1.43257118406245,2.92667606553287
0.171,0.74516951370208,-0.424872939253137,-1.00893787627973,1.01901476708823,-1.42585882170935,2.8852421836781
0.172,0.744424716648971,-0.423893833344338,-1.01316347820594,1.03160843166192,-1.41919037208579,2.84446110208799
0.173,0.743680664020641,-0.422916813834577,-1.01706961509044,1.04332057153099,-1.4125654567219,2.80432127241662
0.174,0.742937355073037,-0.421941876425147,-1.02067262162898,1.05417986627113,-1.40598369043894,2.76481130975176
0.175,0.74219478906285,-0.420969016826058,-1.02398767182155,1.06421436535249,-1.39944468327449,2.7259200022404
0.176,0.741452965247514,-0.419998230756025,-1.0270288880683,1.07345147160061,-1.39294804069213,2.68763631015064
0.177,0.740711882885205,-0.419029513942444,-1.02980943788727,1.08191793157718,-1.38649336509397,2.64994937234902
0.178,0.73997154123484,-0.418062862121378,-1.03234161879762,1.08963982803102,-1.38008025682757,2.6128485094341
0.179,0.739231939556078,-0.417098271037539,-1.03463693223989,1.09664257153635,-1.37370831354303,2.57632321729697
0.18,0.738493077109318,-0.416135736444269,-1.03670615277721,1.10295090650611,-1.36737713443471,2.54036318815508
0.181,0.737754953155696,-0.415175254103528,-1.03855938357886,1.10858889897197,-1.36108631594424,2.50495828313617
0.182,0.737017566957089,-0.414216819785868,-1.04020611282432,1.11357994945347,-1.35483545688321,2.47009855780168
0.183,0.73628091777611,-0.413260429270423,-1.04165525889176,1.11794678931534,-1.34862415605581,2.43577424547908
0.184,0.73554500487611,-0.412306078344889,-1.04291521397733,1.12171148903532,-1.34245201405438,2.40197576379881
0.185,0.734809827521177,-0.411353762805507,-1.04399388128685,1.12489546068303,-1.33631863208483,2.36869370494298
0.186,0.734075384976132,-0.410403478457045,-1.04489871212244,1.12751947325497,-1.33022361539093,2.33591885056041
0.187,0.733341676506533,-0.409455221112781,-1.0456367343482,1.12960365167414,-1.32416656983776,2.30364214999199
0.188,0.732608701378672,-0.408508986594489,-1.04621458310077,1.13116749335992,-1.3181471049391,2.27185473292901
0.189,0.731876458859574,-0.407564770732416,-1.04663852478819,1.13222987208688,-1.31216483162689,2.24054789428645
0.19,0.731144948216995,-0.406622569365271,-1.04691448372554,1.13280905854409,0.731144885623713,-0.406622469167756
0.191,0.730414168719426,-0.405682378340202,-1.04704806022871,1.13292272022999,0.730414110239531,-0.405682284921531
0.192,0.729684119636085,-0.404744193512787,-1.04704455302521,1.13258794185037,0.729684065302976,-0.40474410689684
0.193,0.728954800236926,-0.403808010747007,-1.0469089758466,1.13182123244459,0.728954749686147,-0.403807930326607
0.194,0.728226209792628,-0.402873825915239,-1.04664607598123,1.13063854402055,0.728226163061048,-0.402873751723051
0.195,0.7274983475746,-0.401941634898231,-1.04626034758832,1.1290552776476,0.727498304055404,-0.40194156594929
0.196,0.72677121285498,-0.40101143358509,-1.04575604727457,1.12708630102646,0.726771172590373,-0.401011369922608
0.197,0.726044804906633,-0.400083217873264,-1.04513720656462,1.12474595958093,0.726044767574967,-0.400083158968803
0.198,0.725319123003152,-0.399156983668524,-1.04440764473096,1.12204809200033,0.725319088302797,-0.399156929028841
0.199,0.724594166418855,-0.398232726884949,-1.0435709792005,1.11900604083368,0.724594134204594,-0.398232676264438
0.2,0.723869934428784,-0.397310443444909,-1.04263063714652,1.11563266957568,0.72386990454271,-0.397310396579963
0.201,0.723146426308708,-0.396390129279046,-1.04158986401756,1.11194037217473,0.723146398481839,-0.396390085733199
0.202,0.722423641335118,-0.395471780326261,-1.04045173362332,1.10794108972237,0.722423615546317,-0.395471740052979
0.203,0.72170157878523,-0.394555392533694,-1.03921915593529,1.10364632165096,0.721701554761266,-0.394555355094937
0.204,0.720980237936981,-0.39364096185671,-1.03789488519851,1.09906713966481,0.720980215668047,-0.393640927224999
0.205,0.72025961806903,-0.392728484258881,-1.03648152759203,1.09421420175034,0.720259597355764,-0.392728452114084
0.206,0.719539718460757,-0.39181795571197,-1.03498154790698,1.08909776441253,0.719539699263812,-0.391817925982709
0.207,0.718820538392263,-0.390909372195914,-1.03339727588926,1.08372769509432,0.718820520423564,-0.390909344427853
0.208,0.718102077144367,-0.390002729698807,-1.03173091250111,1.07811348545438,0.718102060450599,-0.390002703955544
0.209,0.717384333998608,-0.389098024216887,-1.02998453580097,1.07226426442427,0.717384318644092,-0.389098000588359
0.21,0.716667308237243,-0.388195251754515,-1.02816010609085,1.06618880984145,0.716667294026637,-0.388195229932596
0.211,0.715950999143245,-0.387294408324161,-1.02625947108395,1.05989556095957,0.715950986014016,-0.387294388205433
0.212,0.715235406000306,-0.386395489946388,-1.0242843707177,1.05339263055977,0.715235393916636,-0.386395471468835
0.213,0.714520528092833,-0.385498492649835,-1.02223644115972,1.04668781518963,0.714520516978983,-0.385498475691644
0.214,0.713806364705948,-0.384603412471199,-1.02011722039478,1.03978861090611,0.713806354500385,-0.384603396932157
0.215,0.713092915125487,-0.383710245455224,-1.01792815051011,1.03270221924679,0.713092905774117,-0.383710231247407
0.216,0.712380178638,-0.382818987654678,-1.01567058276666,1.0254355623429,0.712380170093766,-0.382818974701363
0.217,0.711668154530751,-0.381929635130343,-1.01334578084733,1.01799529276438,0.711668146758579,-0.38192962337306
0.218,0.710956842091717,-0.381042183950995,-1.01095492395316,1.01038780329008,0.710956834985276,-0.381042173224419
0.219,0.710246240609583,-0.380156630193388,-1.00849911055512,1.00261923900623,0.710246234139067,-0.380156620448155
0.22,0.70953634937375,-0.37927296994224,-1.0059793611059,0.994695506508929,0.70953634354241,-0.379272961178945
0.221,0.708827167674324,-0.378391199290217,-1.00339662084772,0.98662228367352,0.708827162338223,-0.378391191289665
0.222,0.708118694802126,-0.377511314337913,-1.00075176345931,0.978405032148399,0.708118690083885,-0.377511307279447
0.223,0.707410930048681,-0.37663331119384,-0.998045592194185,0.970049002525785,0.707410925827397,-0.376633304893307
0.224,0.706703872706226,-0.375757185974407,-0.995278843921849,0.961559248367931,0.706703869015478,-0.375757180478387
0.225,0.705997522067702,-0.374882934803906,-0.992452190212154,0.952940631568554,0.70599751878593,-0.374882929928726
0.226,0.705291877426759,-0.374010553814498,-0.989566240787647,0.944197834856457,0.705291874598963,-0.374010549623954
0.227,0.704586938077752,-0.373140039146194,-0.986621544583163,0.935335367360378,0.704586935662478,-0.373140035576131
0.228,0.703882703315742,-0.372271386946841,-0.983618592420115,0.926357575017185,0.703882701227122,-0.37227138386807
0.229,0.703179172436493,-0.371404593372105,-0.980557819054986,0.917268649200078,0.703179170693577,-0.371404590810418
0.23,0.702476344736476,-0.370539654585457,-0.977439604495467,0.908072633317233,0.702476343279806,-0.370539652451235
0.231,0.701774219512862,-0.369676566758156,-0.974264276217269,0.898773432057988,0.701774218332451,-0.369676565034927
0.232,0.701072796063527,-0.368815326069234,-0.971032110626457,0.889374818514592,0.701072795149662,-0.368815324741138
0.233,0.700372073687045,-0.367955928705479,-0.967743334782282,0.879880442082681,0.700372073041,-0.367955927772351
0.234,0.699672051682696,-0.367098370861422,-0.964398127694043,0.870293835191924,0.699672051284021,-0.3670983702918
0.235,0.698972729350457,-0.366242648739318,-0.960996621969545,0.860618421041054,0.698972729187425,-0.366242648514522
0.236,0.698274105991005,-0.365388758549132,-0.957538904876699,0.850857519719806,0.698274106012677,-0.365388758593954
0.237,0.697576180905717,-0.364536696508527,-0.954025020076682,0.841014356184825,0.697576181160055,-0.364536696890999
0.238,0.696878953396669,-0.363686458842841,-0.950454968245006,0.831092065199383,0.696878953787843,-0.363686459423293
0.239,0.696182422766632,-0.362838041785078,-0.946828708642808,0.821093698870874,0.696182423310535,-0.362838042585453
0.24,0.695486588319076,-0.361991441575891,-0.943146160045594,0.811022232433073,0.695486589030055,-0.361991442615781
0.241,0.694791449358166,-0.361146654463564,-0.939407201475726,0.800880569524712,0.694791450209852,-0.361146655704079
0.242,0.694097005188763,-0.360303676703999,-0.935611673431908,0.790671548784367,0.694097006181079,-0.360303678144089
0.243,0.693403255116423,-0.3594625045607,-0.931759378517806,0.780397948851524,0.693403256215835,-0.359462506151646
0.244,0.692710198447396,-0.35862313430476,-0.927850082389329,0.770062494202395,0.692710199686894,-0.358623136092835
0.245,0.692017834488626,-0.357785562214841,-0.923883514089864,0.759667859409101,0.692017835848064,-0.357785564170533
0.246,0.691326162547747,-0.356949784577163,-0.919859366901622,0.749216674739306,0.691326164005768,-0.356949786669375
0.247,0.690635181933089,-0.356115797685485,-0.915777298944453,0.738711531098454,0.690635183486627,-0.356115799909272
0.248,0.68994489195367,-0.355283597841094,-0.911636933419877,0.728154984094737,0.689944893594071,-0.355283600183549
0.249,0.689255291919201,-0.354453181352788,-0.907437859026787,0.71754955856237,0.689255293649963,-0.35445318381829
0.25,0.688566381140081,-0.353624544536858,-0.903179630318339,0.706897752953625,0.688566382957784,-0.353624547120047
0.251,0.687878158927399,-0.352797683717078,-0.898861767711089,0.696202042910699,0.687878160816315,-0.352797686395348
0.252,0.687190624592934,-0.351972595224688,-0.894483757837682,0.685464885709571,0.687190626537021,-0.35197259797507
0.253,0.68650377744915,-0.351149275398376,-0.890045053268371,0.674688723225837,0.686503779371596,-0.351149278112945
0.254,0.685817616809202,-0.350327720584267,-0.88554507262643,0.663875985905327,0.685817618790702,-0.350327723375895
0.255,0.685132141986927,-0.349507927135907,-0.880983200259226,0.653029095741912,0.685132144013645,-0.349507929984995
0.256,0.684447352296851,-0.348689891414245,-0.876358785893702,0.642150469309386,0.684447354303818,-0.348689894229916
0.257,0.683763247054184,-0.347873609787623,-0.871671144134709,0.631242520528811,0.683763249056032,-0.347873612590438
0.258,0.683079825574822,-0.34705907863176,-0.866919554214794,0.620307664104447,0.683079827617436,-0.347059081485368
0.259,0.682397087175342,-0.346246294329731,-0.862103258797121,0.609348316943929,0.682397089193367,-0.34624629714343
0.26,0.681715031173006,-0.345435253271961,-0.857221463417888,0.598366901178781,0.681715033194376,-0.345435256084575
0.261,0.681033656885758,-0.344625951856205,-0.852273335454358,0.587365846273484,0.681033658894412,-0.344625954645485
0.262,0.680352963632223,-0.343818386487535,-0.847258002817937,0.576347590730866,0.680352965677427,-0.343818389321276
0.263,0.679672950731709,-0.343012553578324,-0.842174552593351,0.565314583903608,0.679672952777444,-0.343012556406989
0.264,0.678993617504202,-0.342208449548232,-0.837022029504173,0.554269287673743,0.678993619554606,-0.342208452377399
0.265,0.67831496327037,-0.341406070824193,-0.831799434089807,0.54321417779464,0.678314965315185,-0.341406073639853
0.266,0.677636987351557,-0.340605413840396,-0.826505720738244,0.53215174523903,0.677636989357364,-0.34060541659702
0.267,0.676959689069788,-0.339806475038276,-0.82113979533982,0.521084497111437,0.67695969108097,-0.339806477796477
0.268,0.676283067747764,-0.339009250866493,-0.815700512698417,0.510014957462837,0.676283069750983,-0.339009253608124
0.269,0.675607122708865,-0.338213737780925,-0.810186673723774,0.498945668099916,0.675607124704042,-0.338213740505898
0.27,0.674931853277145,-0.337419932244645,-0.804597022132517,0.487879188908596,0.674931855258053,-0.337419934944654
0.271,0.674257258777334,-0.336627830727915,-0.798930241058731,0.476818098542343,0.674257260749135,-0.336627833410018
0.272,0.673583338534838,-0.335837429708165,-0.793184948877402,0.465764994197191,0.673583340480737,-0.335837432349769
0.273,0.672910091875736,-0.335048725669982,-0.787359694875317,0.454722491789715,0.672910093807133,-0.335048728286499
0.274,0.672237518126783,-0.334261715105094,-0.781452954277381,0.443693225680163,0.672237520035767,-0.334261717686067
0.275,0.671565616615403,-0.333476394512355,-0.775463122856217,0.432679848473858,0.671565618504625,-0.333476397061445
0.276,0.670894386669696,-0.332692760397736,-0.769388510718849,0.421685030273866,0.67089438851326,-0.332692762880613
0.277,0.670223827618432,-0.331910809274301,-0.763227335773471,0.410711458415689,0.670223829444725,-0.331910811728928
0.278,0.669553938791051,-0.331130537662201,-0.756977715873544,0.399761836052761,0.669553940593983,-0.331130540080629
0.279,0.668884719517665,-0.330351942088659,-0.750637660729627,0.388838881674974,0.668884721293994,-0.330351944466747
0.28,0.668216169129054,-0.329575019087949,-0.744205062446272,0.377945327741962,0.668216170890534,-0.329575021441344
0.281,0.667548286956668,-0.32879976520139,-0.737677685112762,0.367083919401558,0.667548288702067,-0.328799767528577
0.282,0.666881072332625,-0.328026176977326,-0.731053153207899,0.35625741311217,0.666881074061969,-0.328026179278444
0.283,0.666214524589709,-0.327254250971117,-0.724328938585986,0.345468575056128,0.666214526298224,-0.327254253240002
0.284,0.665548643061374,-0.32648398374512,-0.717502345946954,0.334720179493657,0.665548644775555,-0.326483986016658
0.285,0.664883427081737,-0.325715371868676,-0.710570496385632,0.324015006773464,0.664883428767091,-0.325715374097707
0.286,0.664218875985582,-0.324948411918098,-0.703530309155481,0.313355841604681,0.664218877656714,-0.324948414123825
0.287,0.663554989108359,-0.324183100476656,-0.696378480842842,0.302745470820355,0.663554990759946,-0.324183102652246
0.288,0.662891765786181,-0.323419434134563,-0.689111461979479,0.292186681224696,0.66289176741646,-0.32341943627785
0.289,0.662229205355823,-0.32265740948896,-0.681725430573838,0.281682257363975,0.662229206971018,-0.322657411608128
0.29,0.661567307154725,-0.321897023143902,-0.674216261925037,0.271234979034473,0.661567308753209,-0.321897025236936
0.291,0.66090607052099,-0.321138271710348,-0.666579494382856,0.26084761889448,0.660906072106438,-0.321138273782097
0.292,0.660245494793381,-0.320381151806139,-0.658810290059779,0.250522939795418,0.660245496359358,-0.320381153848415
0.293,0.659585579311322,-0.319625660055995,-0.65090338994283,0.240263692251991,0.659585580861599,-0.319625662073734
0.294,0.658926323414897,-0.31887179309149,-0.642853062005685,0.230072611586384,0.658926324949326,-0.318871795084608
0.295,0.65826772644485,-0.318119547551047,-0.63465304139744,0.219952415207289,0.658267727968939,-0.318119549526683
0.296,0.657609787742584,-0.317368920079919,-0.626296460903604,0.209905799714403,0.657609789254853,-0.317368922036246
0.297,0.656952506650161,-0.316619907330176,-0.617775769911763,0.19993543803438,0.656952508140587,-0.316619909254507
0.298,0.6562958825103,-0.315872505960695,-0.609082639411679,0.19004397650005,0.656295883995703,-0.315872507874518
0.299,0.655639914666375,-0.31512671263714,-0.600207849913865,0.180234031761751,0.65563991613047,-0.315126714519859
0.3,0.65498460246242,-0.314382524031955,-0.591141158801524,0.170508187881857,0.654984603913533,-0.314382525894217
0.301,0.654329945243122,-0.313639936824345,-0.581871141983807,0.160868993278214,0.6543299466771,-0.31363993866099
0.302,0.653675942353824,-0.312898947700264,-0.572385003785094,0.15131895768897,0.653675943785775,-0.312898949530412
0.303,0.653022593140523,-0.312159553352404,-0.562668346917536,0.14186054907462,0.653022594556992,-0.312159555159171
0.304,0.652369896949869,-0.311421750480179,-0.552704892198378,0.132496190693096,0.652369898348504,-0.31142175226071
0.305,0.651717853129166,-0.310685535789709,-0.542476133620381,0.123228258008221,0.651717854515021,-0.310685537550425
0.306,0.651066461026371,-0.309950905993812,-0.531960910195392,0.114059075720094,0.651066462404309,-0.30995090774086
0.307,0.650415719990091,-0.309217857811986,-0.521134868714888,0.104990914783803,0.650415721351228,-0.30921785953435
0.308,0.649765629369585,-0.308486387970399,-0.509969781989189,0.0960259895350876,0.64976563072211,-0.308486389678353
0.309,0.649116188514763,-0.307756493201873,-0.498432672310269,0.0871664547535479,0.649116189853345,-0.307756494888856
0.31,0.648467396776184,-0.307028170245872,-0.486484668723341,0.0784144029148626,0.648467398111501,-0.307028171925245
0.311,0.647819253505055,-0.306301415848486,-0.474079492817907,0.0697718613704933,0.647819254828763,-0.306301417509909
0.312,0.647171758053234,-0.305576226762421,-0.461161416229222,0.0612407897444276,0.647171759370103,-0.305576228411832
0.313,0.646524909773225,-0.304852599746986,-0.447662447703693,0.0528230772728509,0.646524911087466,-0.304852601389662
0.314,0.64587870801818,-0.304130531568075,-0.433498366864684,0.0445205403471373,0.645878709338863,-0.304130533215269
0.315,0.645233152141897,-0.303410018998159,-0.418562975273095,0.0363349200708844,0.645233153457688,-0.303410020635841
0.316,0.644588241498819,-0.302691058816269,-0.402719489126437,0.0282678799469967,0.644588242804734,-0.302691060438336
0.317,0.643943975444037,-0.301973647807987,-0.385787142551756,0.0203210037166095,0.643943976752833,-0.301973649430199
0.318,0.643300353333284,-0.301257782765426,-0.367519325951071,0.0124957932450468,0.643300354649016,-0.301257784392706
0.319,0.642657374522937,-0.300543460487225,-0.347565740315573,0.00479366656519965,0.642657375854354,-0.300543462130151
0.32,0.642015038370019,-0.299830677778528,-0.325401704156741,-0.00278404394489511,0.642015039702798,-0.299830679419672
0.321,0.641373344232193,-0.299119431450978,-0.300181913385162,-0.0102360932624272,0.641373345569347,-0.299119433093947
0.322,0.640732291467764,-0.298409718322698,-0.270390508458184,-0.0175613252704778,0.640732292791222,-0.298409719945602
0.323,0.64009187943568,-0.297701535218282,-0.232787841207843,-0.0247586741712645,0.640091880760975,-0.297701536839934
0.324,0.639452107495529,-0.296994878968781,-0.177464597763453,-0.0318271657684343,0.639452108807849,-0.296994880571299
0.325,0.638812975007538,-0.296289746411687,0.109361631940409,-0.038765918555985,0.63881297630787,-0.29628974799633
0.326,0.638174481332576,-0.295586134390926,0.200625471974343,-0.045574144694589,0.638174482616584,-0.29558613595258
0.327,0.637536625832148,-0.294884039756839,0.245034018637982,-0.0522511507852412,0.637536627105506,-0.294884041302369
0.328,0.636899407868399,-0.294183459366172,0.276844732688855,-0.0587963385331111,0.636899409128042,-0.294183460891986
0.329,0.636262826804111,-0.293484390082064,0.302179097970953,-0.0652092051902699,0.636262828053447,-0.293484391592289
0.33,0.635626882002703,-0.29278682877403,0.323436588507495,-0.0714893438891494,0.635626883237959,-0.292786830264255
0.331,0.63499157282823,-0.292090772317954,0.341839069857807,-0.0776364437695359,0.634991574056402,-0.292090773796533
0.332,0.634356898645382,-0.291396217596071,0.358104329711887,-0.0836502899496716,0.634356899856429,-0.291396219051194
0.333,0.633722858819486,-0.290703161496958,0.372694541191118,-0.0895307633465997,0.633722860020692,-0.2907031629373
0.334,0.633089452716502,-0.290011600915518,0.385927065054745,-0.0952778403012042,0.633089453903549,-0.29001160233606
0.335,0.632456679703023,-0.289321532752969,0.398030493376136,-0.100891592067526,0.632456680883007,-0.289321534162114
0.336,0.631824539146277,-0.288632953916832,0.409175685832825,-0.10637218411393,0.631824540310176,-0.288632955304062
0.337,0.631193030414123,-0.287945861320917,0.419494180116326,-0.111719875277595,0.631193031573203,-0.287945862699477
0.338,0.630562152875051,-0.287260251885311,0.429089719494196,-0.116935016746866,0.63056215401854,-0.287260253242677
0.339,0.629931905898185,-0.286576122536363,0.438045793378871,-0.122018050902208,0.629931907033085,-0.286576123880763
0.34,0.629302288853278,-0.285893470206675,0.446430751322909,-0.126969509987918,0.629302289979643,-0.285893471538222
0.341,0.628673301110711,-0.285212291835089,0.454301378345467,-0.131790014638547,0.628673302229151,-0.285212293154539
0.342,0.628044942041498,-0.284532584366671,0.46170546017668,-0.136480272265961,0.628044943145978,-0.284532585667095
0.343,0.62741721101728,-0.283854344752702,0.46868366542601,-0.141041075304311,0.627417212114706,-0.283854346042138
0.344,0.626790107410325,-0.283177569950664,0.475270953755508,-0.14547329929909,0.62679010849387,-0.283177571221298
0.345,0.626163630593529,-0.282502256924226,0.481497647755156,-0.149777900904427,0.626163631673418,-0.28250225818787
0.346,0.625537779940416,-0.281828402643236,0.487390261245028,-0.15395591570707,0.625537781008348,-0.281828403890409
0.347,0.624912554825136,-0.281156004083704,0.492972148235546,-0.15800845598253,0.624912555886577,-0.281156005320716
0.348,0.624287954622462,-0.28048505822779,0.498264017503105,-0.161936708291211,0.624287955675573,-0.280485059452582
0.349,0.623663978707794,-0.279815562063797,0.50328434522407,-0.165741931003953,0.623663979750439,-0.279815563273985
0.35,0.623040626457158,-0.279147512586149,0.508049709122695,-0.169425451708918,0.623040627488452,-0.279147513780788
0.351,0.6224178972472,-0.27848090679539,0.512575061575875,-0.172988664544281,0.622417898273226,-0.278480907981431
0.352,0.621795790455191,-0.277815741698161,0.516873954629365,-0.176433027413674,0.62179579147355,-0.277815742872921
0.353,0.621174305459024,-0.277152014307196,0.520958726893274,-0.179760059165279,0.621174306465877,-0.277152015466387
0.354,0.620553441637214,-0.276489721641303,0.5248406597979,-0.182971336678766,0.62055344263466,-0.276489722787352
0.355,0.619933198368898,-0.275828860725359,0.528530109108644,-0.186068491897229,0.619933199361477,-0.275828861863416
0.356,0.619313575033832,-0.275169428590289,0.532036616258012,-0.189053208793255,0.619313576020621,-0.275169429719348
0.357,0.618694571012392,-0.274511422273064,0.535369003148788,-0.191927220309313,0.618694571988271,-0.274511423387428
0.358,0.618076185685575,-0.273854838816678,0.538535453272111,-0.194692305255999,0.618076186650084,-0.273854839915896
0.359,0.617458418434995,-0.273199675270146,0.541543581443563,-0.197350285174485,0.617458419395412,-0.273199676362383
0.36,0.616841268642886,-0.272545928688484,0.544400494010159,-0.199903021164141,0.616841269594119,-0.272545929768107
0.361,0.616224735692096,-0.271893596132701,0.547112841102364,-0.202352410736431,0.616224736635997,-0.271893597201814
0.362,0.615608818966093,-0.271242674669786,0.549686862075303,-0.204700384623728,0.615608819900848,-0.271242675726419
0.363,0.614993517848961,-0.270593161372696,0.552128425232284,-0.206948903614898,0.614993518778813,-0.27059316242158
0.364,0.614378831725397,-0.269945053320344,0.554443062620907,-0.209099955379875,0.614378832650563,-0.26994505436175
0.365,0.613764759980717,-0.269298347597585,0.556636000646768,-0.211155551329179,0.613764760894987,-0.269298348624712
0.366,0.613151302000847,-0.26865304129521,0.558712187074727,-0.213117723501791,0.613151302906214,-0.268653042310302
0.367,0.612538457172331,-0.268009131509926,0.560676314881609,-0.214988521462022,0.612538458072871,-0.268009132517491
0.368,0.611926224882323,-0.267366615344349,0.562532843411556,-0.216770009243669,0.611926225778017,-0.267366616344392
0.369,0.611314604518591,-0.266725489906992,0.564286017184965,-0.218464262346842,0.611314605405712,-0.266725490895481
0.37,0.610703595469514,-0.266085752312251,0.56593988265876,-0.220073364791687,0.610703596349964,-0.266085753291299
0.371,0.610093197124084,-0.265447399680396,0.56749830315865,-0.221599406201296,0.610093197998565,-0.265447400650803
0.372,0.609483408871902,-0.264810429137555,0.568964972261479,-0.223044478972982,0.609483409740125,-0.264810430099038
0.373,0.608874230103179,-0.264174837815707,0.570343425776792,-0.224410675505731,0.60887423096244,-0.264174838765379
0.374,0.608265660208738,-0.263540622852666,0.571637052516705,-0.225700085512316,0.608265661060414,-0.263540623792056
0.375,0.607657698580007,-0.262907781392072,0.572849103964408,-0.226914793390663,0.607657699425941,-0.262907782323206
0.376,0.607050344609025,-0.26227631058338,0.573982702999595,-0.228056875691369,0.607050345450148,-0.262276311507283
0.377,0.606443597688438,-0.261646207581843,0.575040851767966,-0.229128398665761,0.606443598523128,-0.261646208496809
0.378,0.6058374572115,-0.261017469548507,0.576026438803913,-0.230131415911997,0.605837458040549,-0.261017470455416
0.379,0.605231922572069,-0.260390093650194,0.576942245464458,-0.231067966098568,0.605231923393511,-0.260390094546975
0.38,0.604626993164612,-0.259764077059496,0.577790951787484,-0.231940070806611,0.60462699398391,-0.259764077952008
0.381,0.604022668384198,-0.259139416954755,0.578575141773309,-0.232749732430243,0.604022669195393,-0.259139417836683
0.382,0.603418947626502,-0.258516110520061,0.579297308248758,-0.233498932236188,0.603418948428546,-0.258516111390336
0.383,0.602815830287805,-0.257894154945233,0.579959857255792,-0.234189628479173,0.602815831085602,-0.257894155809086
0.384,0.602213315764988,-0.257273547425811,0.580565112062724,-0.2348237546259,0.602213316559557,-0.25727354828434
0.385,0.601611403455537,-0.256654285163045,0.581115316848931,-0.235403217699433,0.601611404241926,-0.256654286011055
0.386,0.601010092757539,-0.25603636536388,0.581612640090926,-0.235929896737213,0.601010093537882,-0.256036366203655
0.387,0.600409383069685,-0.255419785240948,0.582059177638996,-0.236405641321088,0.600409383845116,-0.255419786073709
0.388,0.599809273791263,-0.254804542012555,0.582456955574814,-0.236832270239996,0.599809274562466,-0.25480454283904
0.389,0.599209764322166,-0.25419063290267,0.582807932838749,-0.237211570248901,0.599209765087725,-0.254190633721426
0.39,0.598610854062882,-0.253578055140912,0.583114003663486,-0.23754529493672,0.598610854820318,-0.253578055949388
0.391,0.598012542414503,-0.252966805962543,0.583376999835222,-0.237835163702988,0.598012543168185,-0.252966806765319
0.392,0.597414828778716,-0.252356882608451,0.583598692769743,-0.238082860811095,0.597414829528464,-0.252356883405355
0.393,0.596817712557808,-0.251748282325141,0.583780795477689,-0.238290034573573,0.596817713299794,-0.251748283112242
0.394,0.596221193154662,-0.251141002364726,0.583924964400346,-0.238458296634376,0.596221193891185,-0.251141003144435
0.395,0.595625269972759,-0.250535039984913,0.584032801105164,-0.238589221322077,0.595625270702763,-0.250535040756165
0.396,0.595029942416176,-0.24993039244899,0.584105853912936,-0.238684345130828,0.595029943143774,-0.249930393216048
0.397,0.594435209889585,-0.24932705702582,0.584145619400618,-0.238745166260366,0.594435210610823,-0.249327057784641
0.398,0.593841071798253,-0.248725030989826,0.584153543867532,-0.238773144289541,0.593841072512951,-0.248725031740263
0.399,0.593247527548042,-0.24812431162098,0.584131024692713,-0.23876969990018,0.593247528258571,-0.248124312365485
0.4,0.592654576545408,-0.247524896204792,0.584079411638968,-0.238736214695486,0.592654577252379,-0.247524896944013
0.401,0.592062218197399,-0.246926782032302,0.584000008108723,-0.238674031107816,0.592062218899076,-0.24692678276449
0.402,0.591470451911659,-0.246329966400064,0.583894072348326,-0.238584452382928,0.59147045260716,-0.246329967124352
0.403,0.590879277096419,-0.245734446610136,0.583762818605393,-0.238468742636231,0.590879277787845,-0.245734447328681
0.404,0.590288693160506,-0.245140219970071,0.58360741824195,-0.23832812697533,0.590288693849828,-0.245140220684885
0.405,0.589698699513335,-0.244547283792907,0.583429000814981,-0.238163791692351,0.589698700194908,-0.244547284498317
0.406,0.589109295564913,-0.24395563539715,0.583228655154206,-0.237976884547939,0.589109296242015,-0.243955636096484
0.407,0.588520480725835,-0.243365272106769,0.583007430362644,-0.237768515066406,0.5885204813997,-0.243365272801292
0.408,0.587932254407288,-0.242776191251182,0.582766336833135,-0.237539754927239,0.587932255078629,-0.242776191941626
0.409,0.587344616021043,-0.242188390165246,0.582506347224421,-0.237291638391113,0.587344616684374,-0.242188390846141
0.41,0.586757564979464,-0.241601866189245,0.582228397445714,-0.237025162802573,0.58675756563772,-0.24160186686356
0.411,0.586171100695498,-0.241016616668882,0.581933387580662,-0.236741289095857,0.586171101349865,-0.241016617337817
0.412,0.585585222582682,-0.240432638955262,0.581622182833597,-0.236440942380171,0.585585223235631,-0.240432639621291
0.413,0.584999930055138,-0.239849930404889,0.581295614438687,-0.236125012541043,0.584999930702198,-0.239849931063594
0.414,0.584415222527572,-0.239268488379648,0.580954480589419,-0.235794354909441,0.58441522317103,-0.239268489033319
0.415,0.583831099415277,-0.2386883102468,0.580599547310775,-0.235449790918255,0.583831100053313,-0.238688310893658
0.416,0.583247560134131,-0.238109393378965,0.58023154936527,-0.235092108831307,0.583247560769811,-0.238109394022055
0.417,0.582664604100593,-0.237531735154119,0.579851191110128,-0.234722064460175,0.582664604731681,-0.237531735791259
0.418,0.582082230731708,-0.236955332955574,0.5794591473814,-0.234340381939213,0.582082231357903,-0.236955333586492
0.419,0.581500439445102,-0.236380184171976,0.579056064343152,-0.233947754495152,0.581500440067296,-0.236380184797568
0.42,0.580919229658984,-0.235806286197287,0.578642560334887,-0.233544845240467,0.58091923027725,-0.235806286817643
0.421,0.580338600792144,-0.23523363643078,0.578219226712219,-0.233132287982761,0.580338601405522,-0.235233637044985
0.422,0.579758552263954,-0.234662232277025,0.577786628679479,-0.232710688046179,0.579758552872861,-0.234662232885511
0.423,0.579179083494364,-0.234092071145879,0.57734530610762,-0.232280623095948,0.579179084100598,-0.234092071750409
0.424,0.578600193903905,-0.233523150452475,0.576895774340648,-0.23184264396695,0.578600194506118,-0.233523151051756
0.425,0.578021882913689,-0.232955467617212,0.576438525005314,-0.231397275508331,0.578021883511773,-0.232955468211162
0.426,0.577444149945404,-0.232389020065746,0.57597402679603,-0.230945017415216,0.577444150539389,-0.232389020654417
0.427,0.576866994421317,-0.231823805228974,0.575502726257231,-0.230486345067138,0.576866995013071,-0.231823805814178
0.428,0.576290415764272,-0.231259820543031,0.575025048545898,-0.230021710355025,0.576290416352742,-0.231259821123768
0.429,0.575714413397692,-0.230697063449273,0.574541398194218,-0.229551542514307,0.575714413980367,-0.230697064023164
0.43,0.575138986745572,-0.230135531394269,0.574052159859931,-0.229076248950871,0.575138987324896,-0.230135531963671
0.431,0.574564135232487,-0.229575221829792,0.573557699044113,-0.228596216039439,0.574564135807926,-0.22957522239421
0.432,0.573989858283586,-0.229016132212804,0.573058362823139,-0.228111809937781,0.57398985885617,-0.22901613277324
0.433,0.57341615532459,-0.228458260005452,0.57255448054697,-0.227623377370181,0.573416155893489,-0.228458260561131
0.434,0.572843025781798,-0.227901602675051,0.572046364536913,-0.227131246410862,0.572843026346673,-0.227901603225672
0.435,0.572270469082079,-0.227346157694079,0.571534310761019,-0.226635727245842,0.572270469642607,-0.227346158239355
0.436,0.571698484652876,-0.226791922540163,0.571018599499721,-0.22613711292446,0.571698485210608,-0.226791923081573
0.437,0.571127071922207,-0.226238894696068,0.570499495988978,-0.22563568008804,0.571127072477119,-0.226238895233609
0.438,0.570556230318656,-0.225687071649691,0.569977251057273,-0.225131689690493,0.570556230869463,-0.225687072182171
0.439,0.569985959271384,-0.225136450894048,0.569452101747053,-0.224625387701565,0.569985959819789,-0.225136451423077
0.44,0.569416258210118,-0.224587029927262,0.568924271906561,-0.224117005779264,0.5694162587552,-0.224587030451996
0.441,0.568847126565158,-0.224038806252555,0.568393972783859,-0.223606761940843,0.568847127106107,-0.224038806772253
0.442,0.568278563767372,-0.223491777378238,0.567861403594885,-0.223094861205804,0.568278564304723,-0.223491777893418
0.443,0.567710569248197,-0.222945940817698,0.567326752073233,-0.222581496217896,0.567710569781957,-0.222945941328383
0.444,0.567143142439638,-0.222401294089392,0.56679019501069,-0.222066847854377,0.567143142971483,-0.222401294597149
0.445,0.56657628277427,-0.221857834716833,0.566251898769499,-0.221551085804752,0.566576283301892,-0.221857835219543
0.446,0.566009989685231,-0.221315560228581,0.565712019798003,-0.221034369148204,0.566009990209011,-0.221315560726615
0.447,0.565444262606229,-0.220774468158233,0.565170705108624,-0.220516846891737,0.565444263127214,-0.22077446865257
0.448,0.564879100971537,-0.220234556044414,0.564628092748683,-0.219998658497248,0.564879101490007,-0.220234556535324
0.449,0.564314504215993,-0.219695821430764,0.56408431225528,-0.219479934389398,0.564314504731243,-0.219695821917615
0.45,0.563750471775,-0.219158261865931,0.563539485093252,-0.218960796443418,0.563750472285675,-0.219158262347503
0.451,0.563187003084526,-0.218621874903558,0.562993725080778,-0.218441358457078,0.563187003593487,-0.218621875382477
0.452,0.562624097581102,-0.218086658102277,0.562447138781374,-0.217921726587592,0.562624098087236,-0.218086658577539
0.453,0.562061754701822,-0.217552609025693,0.561899825905067,-0.217401999792499,0.562061755204046,-0.217552609496333
0.454,0.561499973884344,-0.21701972524238,0.56135187968019,-0.216882270239488,0.561499974383431,-0.217019725709113
0.455,0.560938754566886,-0.216488004325865,0.560803387207122,-0.216362623695697,0.560938755063269,-0.216488004789096
0.456,0.56037809618823,-0.215957443854626,0.560254429803923,-0.215843139905572,0.560378096682133,-0.215957444314571
0.457,0.559817998187717,-0.215428041412073,0.559705083333534,-0.215323892948116,0.559817998678386,-0.215428041868068
0.458,0.559258460005249,-0.214899794586545,0.559155418519421,-0.214804951579834,0.559258460491833,-0.214899795037839
0.459,0.558699481081287,-0.214372700971295,0.55860550124669,-0.214286379560905,0.558699481565447,-0.214372701419394
0.46,0.558141060856853,-0.213846758164485,0.558055392841832,-0.213768235958544,0.558141061339166,-0.213846758609913
0.461,0.557583198773526,-0.213321963769171,0.557505150347434,-0.213250575442474,0.557583199252243,-0.213321964210384
0.462,0.557025894273445,-0.212798315393299,0.55695482678685,-0.212733448568005,0.557025894748688,-0.212798315830421
0.463,0.556469146799304,-0.212275810649688,0.556404471406643,-0.212216902036107,0.556469147272941,-0.212275811084388
0.464,0.555912955794357,-0.211754447156026,0.555854129905344,-0.211700978938315,0.555912956264584,-0.211754447586719
0.465,0.555357320702411,-0.211234222534859,0.555303844668676,-0.211185719004392,0.555357321170864,-0.211234222963004
0.466,0.554802240967833,-0.210715134413579,0.554753654966253,-0.210671158813081,0.554802241432789,-0.21071513483767
0.467,0.554247716035541,-0.210197180424415,0.554203597163637,-0.210157332013782,0.554247716497159,-0.210197180844603
0.468,0.553693745351012,-0.209680358204425,0.553653704904925,-0.209644269519694,0.553693745810202,-0.209680358621526
0.469,0.553140328360275,-0.209164665395485,0.553104009291696,-0.209131999695343,0.553140328817614,-0.209164665810013
0.47,0.552587464509911,-0.208650099644278,0.552554539050738,-0.20862054853203,0.552587464963577,-0.208650100054654
0.471,0.552035153247059,-0.208136658602289,0.552005320701212,-0.208109939820538,0.552035153698393,-0.208136659009696
0.472,0.551483394019405,-0.207624339925787,0.551456378694287,-0.207600195297774,0.551483394467863,-0.207624340329764
0.473,0.550932186275192,-0.207113141275824,0.550907735563805,-0.207091334801092,0.550932186722393,-0.207113141677788
0.474,0.550381529463211,-0.206603060318221,0.550359412049798,-0.206583376397171,0.550381529907318,-0.206603060716589
0.475,0.549831423032805,-0.206094094723558,0.549811427234236,-0.206076336519784,0.549831423473357,-0.206094095117946
0.476,0.549281866433868,-0.205586242167167,0.549263798654998,-0.205570230087033,0.549281866872891,-0.205586242559333
0.477,0.548732859116843,-0.205079500329118,0.54871654240937,-0.205065070608078,0.54873285955307,-0.205079500717984
0.478,0.548184400532723,-0.204573866894215,0.548169673268571,-0.204560870297905,0.548184400966705,-0.204573867280267
0.479,0.547636490133049,-0.204069339551982,0.54762320476706,-0.204057640169026,0.547636490564606,-0.204069339935074
0.48,0.547089127369911,-0.203565915996657,0.547077149296098,-0.203555390125618,0.547089127798324,-0.203565916376187
0.481,0.546542311695946,-0.203063593927178,0.546531518191267,-0.203054129051245,0.546542312122764,-0.203063594304479
0.482,0.545996042564338,-0.20256237104718,0.545986321804596,-0.20255386488236,0.54599604298874,-0.202562371421563
0.483,0.545450319428819,-0.202062245064977,0.545441569585448,-0.202054604688221,0.545450319850125,-0.202062245435877
0.484,0.544905141743664,-0.201563213693561,0.544897270149556,-0.201556354739758,0.544905142163558,-0.201563214062415
0.485,0.544360508963696,-0.201065274650588,0.544353431336403,-0.201059120567636,0.544360509381344,-0.201065275016699
0.486,0.543816420544283,-0.200568425658367,0.543810060276169,-0.20056290702761,0.543816420958733,-0.200568426020943
0.487,0.543272875941336,-0.200072664443856,0.543267163445217,-0.20006771835537,0.543272876353204,-0.200072664803431
0.488,0.54272987461131,-0.199577988738648,0.542724746714608,-0.199573558214775,0.542729875021516,-0.199577989096003
0.489,0.542187416011203,-0.199084396278965,0.542182815397809,-0.199080429744788,0.542187416418933,-0.199084396633425
0.49,0.541645499598558,-0.198591884805643,0.541641374299664,-0.198588335606785,0.541645500003671,-0.198591885157107
0.491,0.541104124831457,-0.198100452064132,0.541100427755333,-0.198097278022885,0.541104125234275,-0.198100452412873
0.492,0.540563291168527,-0.197610095804477,0.540559979668701,-0.197607258813318,0.540563291569695,-0.197610096151046
0.493,0.540022998068932,-0.197120813781315,0.540020033547065,-0.197118279430162,0.540022998468358,-0.197120814125641
0.494,0.539483244992381,-0.196632603753862,0.539480592535248,-0.196630340990165,0.539483245389511,-0.196632604095496
0.495,0.53894403139912,-0.196145463485909,0.538941659446299,-0.196143444304289,0.53894403179329,-0.196145463824315
0.496,0.538405356749935,-0.195659390745805,0.538403236790697,-0.19565758990559,0.538405357142093,-0.195659391081773
0.497,0.537867220506151,-0.195174383306456,0.537865326798545,-0.195172778070986,0.537867220896805,-0.195174383640413
0.498,0.537329622129633,-0.194690438945308,0.537327931444352,-0.194689008844802,0.53732962251764,-0.194690439276325
0.499,0.536792561082782,-0.194207555444345,0.536791052473549,-0.194206282063427,0.536792561468657,-0.194207555772854
0.5,0.536256036828536,-0.193725730590074,0.536254691417048,-0.193724597369858,0.536256037212188,-0.193725730916011
0.501,0.535720048830372,-0.193244962173521,0.535718849613247,-0.193243954234099,0.535720049212139,-0.19324496249717
0.502,0.535184596552302,-0.192765247990217,0.535183528223319,-0.192764351967823,0.535184596932021,-0.192765248311456
0.503,0.534649679458873,-0.192286585840192,0.534648728247479,-0.192285789739599,0.534649679835802,-0.192286586158428
0.504,0.534115297015168,-0.191808973527966,0.534114450542544,-0.191808266590975,0.53411529739072,-0.191808973844351
0.505,0.533581448686804,-0.191332408862537,0.533580695828013,-0.191331781443044,0.533581449060417,-0.191332409176627
0.506,0.533048133939934,-0.190856889657376,0.533047464704705,-0.190856333113037,0.533048134311196,-0.190856889968849
0.507,0.532515352241241,-0.190382413730416,0.532514757663784,-0.190381920322951,0.532515352610166,-0.190382414039289
0.508,0.531983103057946,-0.18990897890404,0.531982575097685,-0.18990854170958,0.531983103425877,-0.189908979211402
0.509,0.531451385857798,-0.189436583005079,0.531450917304317,-0.189436195829028,0.53145138622326,-0.189436583309755
0.51,0.53092020010908,-0.188965223864796,0.530919784504229,-0.188964881171483,0.530920200472422,-0.188965224167075
0.511,0.530389545280606,-0.188494899318881,0.53038917684164,-0.188494596162951,0.530389545641789,-0.188494899618742
0.512,0.529859420841722,-0.188025607207443,0.52985909439452,-0.188025339174139,0.529859421201208,-0.188025607505259
0.513,0.529329826262303,-0.187557345374996,0.529329537179405,-0.187557108525046,0.52932982662039,-0.187557345671012
0.514,0.528800761012754,-0.187090111670455,0.528800505157223,-0.187089902490278,0.528800761368685,-0.187090111964081
0.515,0.52827222456401,-0.186623903947125,0.52827199824102,-0.186623719305779,0.528272224917733,-0.186623904238329
0.516,0.527744216387535,-0.186158720062694,0.527744016299245,-0.186158557171985,0.527744216739697,-0.186158720351992
0.517,0.52721673595532,-0.18569455787922,0.52721655915831,-0.185694414256344,0.527216736305484,-0.185694558166278
0.518,0.526689782739885,-0.185231415263127,0.526689626610175,-0.185231288699748,0.526689783088359,-0.185231415548194
0.519,0.526163356214277,-0.184769290085193,0.526163218412498,-0.184769178617049,0.526163356560443,-0.184769290367794
0.52,0.525637455852069,-0.184308180220543,0.525637334295707,-0.184308082102966,0.525637456196445,-0.184308180501091
0.521,0.52511208112736,-0.183848083548639,0.525111973962565,-0.183847997232072,0.525112081470331,-0.183848083827439
0.522,0.524587231514777,-0.183388997953271,0.524587137090876,-0.183388922061216,0.524587231855293,-0.183388998229519
0.523,0.524062906489468,-0.182930921322551,0.524062823340775,-0.182930854635434,0.524062906828573,-0.182930921597063
0.524,0.52353910552711,-0.182473851548901,0.523539032350036,-0.182473792984564,0.52353910586461,-0.182473851821533
0.525,0.523015828103901,-0.182017786529046,0.523015763740485,-0.182017735128421,0.523015828439354,-0.182017786799465
0.526,0.522493073696563,-0.181562724164003,0.522493017119937,-0.181562679078483,0.522493074030519,-0.18156272443264
0.527,0.521970841782343,-0.181108662359077,0.521970792080261,-0.181108622836565,0.521970842114002,-0.181108662625325
0.528,0.521449131839008,-0.180655599023848,0.521449088204492,-0.180655564400444,0.521449132169456,-0.180655599288547
0.529,0.520927943344848,-0.180203532072164,0.520927905061331,-0.180203501759772,0.520927943673497,-0.180203532334872
0.53,0.520407275778676,-0.179752459422134,0.520407242211874,-0.179752432901357,0.520407276105377,-0.179752459682744
0.531,0.519887128619822,-0.179302378996114,0.519887099208734,-0.179302355808586,0.5198871289448,-0.179302379254805
0.532,0.51936750134814,-0.178853288720705,0.519367475596413,-0.178853268461803,0.51936750167146,-0.178853288977534
0.533,0.518848393444003,-0.178405186526742,0.51884837091295,-0.178405168839657,0.518848393765891,-0.178405186781886
0.534,0.518329804388302,-0.177958070349282,0.518329784689958,-0.177958054919196,0.518329804708589,-0.177958070602621
0.535,0.51781173366245,-0.177511938127602,0.517811716454136,-0.177511924677078,0.517811733980936,-0.177511938378993
0.536,0.517294180748374,-0.177066787805185,0.51729416572822,-0.177066776090347,0.517294181065446,-0.177066788054925
0.537,0.516777145128521,-0.176622617329713,0.516777132029832,-0.176622607135611,0.51677714544409,-0.176622617577738
0.538,0.516260626285857,-0.17617942465306,0.516260614873109,-0.176179415790326,0.516260626599466,-0.176179424899039
0.539,0.515744623703863,-0.175737207731282,0.515744613770152,-0.175737200033898,0.515744624015724,-0.17573720797538
0.54,0.515229136866535,-0.17529596452461,0.515229128230126,-0.175295957847059,0.515229137177301,-0.175295964767321
0.541,0.514714165258386,-0.174855692997439,0.514714157758199,-0.174855687211094,0.514714165567504,-0.174855693238356
0.542,0.514199708364446,-0.174416391118323,0.514199701859354,-0.174416386110716,0.514199708671973,-0.174416391357496
0.543,0.513685765670257,-0.173978056859963,0.513685760035692,-0.173978052532075,0.513685765975801,-0.173978057097107
0.544,0.513172336661877,-0.173540688199202,0.513172331789691,-0.17354068446519,0.513172336966356,-0.173540688435004
0.545,0.512659420825876,-0.173104283117014,0.512659416619667,-0.173104279900608,0.512659421128689,-0.173104283351036
0.546,0.512147017649339,-0.172668839598497,0.512147014025209,-0.172668836833433,0.512147017950673,-0.172668839830883
0.547,0.511635126619862,-0.172234355632865,0.511635123503929,-0.172234353260938,0.511635126919584,-0.172234355863523
0.548,0.511123747225554,-0.171800829213439,0.511123744553307,-0.171800827183926,0.511123747523854,-0.171800829442515
0.549,0.510612878955036,-0.171368258337638,0.510612876669964,-0.171368256606207,0.510612879252031,-0.171368258565224
0.55,0.51010252129744,-0.170936641006972,0.510102519349252,-0.170936639534301,0.510102521592508,-0.17093664123262
0.551,0.509592673742407,-0.170505975227033,0.509592672088072,-0.170505973979504,0.509592674035943,-0.170505975451038
0.552,0.50908333578009,-0.170076259007487,0.509083334381911,-0.170076257955717,0.509083336072414,-0.170076259230086
0.553,0.508574506901152,-0.169647490362067,0.508574505725636,-0.169647489480038,0.508574507191995,-0.169647490583072
0.554,0.508066186596763,-0.169219667308562,0.508066185614825,-0.169219666573722,0.508066186886084,-0.169219667527948
0.555,0.507558374358603,-0.168792787868811,0.507558373545221,-0.168792787261782,0.507558374646753,-0.168792788086838
0.556,0.50705106967886,-0.168366850068694,0.507051069011431,-0.168366849572052,0.507051069965376,-0.168366850285034
0.557,0.506544272050229,-0.167941851938125,0.50654427150988,-0.167941851537312,0.50654427233556,-0.167941852153106
0.558,0.506037980965911,-0.16751779151104,0.506037980535358,-0.167517791192797,0.506037981249629,-0.167517791724361
0.559,0.505532195919618,-0.167094666825396,0.505532195584305,-0.16709466657856,0.505532196201835,-0.167094667037143
0.56,0.505026916405561,-0.166672475923155,0.505026916152669,-0.166672475737921,0.505026916686285,-0.16667247613334
0.561,0.504522141918464,-0.166251216850282,0.504522141737117,-0.16625121671834,0.504522142197933,-0.16625121705908
0.562,0.50401787195355,-0.165830887656733,0.504017871834004,-0.165830887570666,0.50401787223173,-0.165830887864125
0.563,0.503514106006551,-0.165411486396448,0.503514105940416,-0.165411486349883,0.503514106283468,-0.165411486602458
0.564,0.503010843573699,-0.164993011127345,0.503010843553328,-0.164993011114504,0.503010843849032,-0.164993011331752
0.565,0.502508084151733,-0.16457545991131,0.502508084170864,-0.164575459927454,0.502508084425594,-0.164575460114198
0.566,0.502005827237893,-0.164158830814188,0.502005827291236,-0.164158830855318,0.502005827510527,-0.164158831015736
0.567,0.501504072329922,-0.163743121905777,0.501504072412528,-0.163743121968176,0.501504072601177,-0.163743122105882
0.568,0.501002818926065,-0.16332833125982,0.501002819033898,-0.163328331340454,0.501002819196048,-0.163328331458563
0.569,0.500502066525069,-0.162914456953995,0.500502066654502,-0.16291445705015,0.500502066793788,-0.162914457151386
0.57,0.500001814626181,-0.16250149706991,0.500001814773967,-0.162501497179166,0.500001814893505,-0.162501497265864
0.571,0.499502062729149,-0.162089449693092,0.499502062892736,-0.162089449813543,0.499502062995234,-0.162089449887721
0.572,0.499002810334222,-0.16167831291298,0.499002810511046,-0.161678313042733,0.499002810598853,-0.161678313106144
0.573,0.498504056942146,-0.161268084822921,0.498504057130459,-0.161268084960665,0.498504057205597,-0.161268085014811
0.574,0.498005802054169,-0.160858763520155,0.498005802252423,-0.160858763664738,0.498005802316651,-0.160858763710922
0.575,0.497508045172036,-0.160450347105812,0.497508045377986,-0.160450347255616,0.497508045432829,-0.160450347294967
0.576,0.497010785797989,-0.160042833684904,0.497010786010804,-0.160042833839295,0.49701078605756,-0.160042833872772
0.577,0.496514023434769,-0.159636221366316,0.496514023653581,-0.159636221524646,0.496514023693399,-0.159636221553093
0.578,0.496017757585615,-0.159230508262797,0.496017757809159,-0.159230508424156,0.496017757842993,-0.159230508448276
0.579,0.495521987754259,-0.158825692490955,0.495521987981612,-0.158825692654675,0.495521988010313,-0.158825692675092
0.58,0.495026713444932,-0.158421772171246,0.49502671367545,-0.158421772336856,0.49502671369974,-0.158421772354099
0.581,0.49453193416236,-0.15801874542797,0.494531934395503,-0.158018745595078,0.494531934416026,-0.158018745609614
0.582,0.494037649411763,-0.15761661038926,0.494037649647061,-0.157616610557523,0.494037649664355,-0.157616610569745
0.583,0.493543858698857,-0.157215365187075,0.493543858935523,-0.157215365355943,0.493543858950017,-0.157215365366165
0.584,0.493050561529851,-0.156815007957195,0.493050561767612,-0.156815008126469,0.49305056177974,-0.156815008135004
0.585,0.492557757411447,-0.156415536839209,0.492557757650339,-0.156415537008898,0.492557757660422,-0.156415537015979
0.586,0.492065445850842,-0.156016949976508,0.492065446090147,-0.156016950146123,0.492065446098491,-0.156016950151971
0.587,0.491573626355723,-0.155619245516283,0.491573626595617,-0.155619245685931,0.491573626602483,-0.155619245690732
0.588,0.491082298434272,-0.155222421609508,0.491082298673973,-0.155222421778661,0.491082298679573,-0.155222421782568
0.589,0.490591461595161,-0.154826476410941,0.490591461834758,-0.154826476579654,0.490591461839265,-0.154826476582793
0.59,0.490101115347551,-0.15443140807911,0.490101115587,-0.15443140824735,0.490101115590589,-0.154431408249844
0.591,0.489611259201098,-0.154037214776311,0.489611259440397,-0.154037214944074,0.4896112594432,-0.154037214946017
0.592,0.489121892665945,-0.153643894668594,0.489121892904433,-0.153643894835441,0.489121892906572,-0.153643894836921
0.593,0.488633015252726,-0.153251445925761,0.488633015490782,-0.153251446091944,0.488633015492356,-0.15325144609303
0.594,0.488144626472562,-0.152859866721357,0.488144626710026,-0.152859866886766,0.488144626711112,-0.152859866887515
0.595,0.487656725837066,-0.152469155232658,0.487656726073758,-0.15246915539718,0.487656726074437,-0.152469155397647
0.596,0.487169312858336,-0.152079309640672,0.487169313094221,-0.152079309804283,0.487169313094554,-0.152079309804511
0.597,0.486682387048959,-0.151690328130123,0.486682387284177,-0.151690328292915,0.486682387284215,-0.151690328292941
0.598,0.48619594792201,-0.151302208889448,0.486195948156432,-0.151302209051339,0.486195948156229,-0.151302209051201
0.599,0.48570999499105,-0.150914950110789,0.485709995224368,-0.150914950271583,0.485709995223964,-0.150914950271308
0.6,0.485224527770125,-0.150528549989986,0.485224528002607,-0.150528550149858,0.485224528002031,-0.150528550149467
0.601,0.484739545773768,-0.150143006726567,0.484739546005188,-0.150143006885373,0.484739546004473,-0.150143006884889
0.602,0.484255048516997,-0.149758318523742,0.484255048747975,-0.149758318681886,0.484255048747149,-0.149758318681327
0.603,0.483771035515315,-0.149374483588398,0.483771035745061,-0.149374483745373,0.48377103574412,-0.149374483744738
0.604,0.48328750628471,-0.148991500131086,0.483287506513371,-0.148991500286992,0.483287506512351,-0.148991500286305
0.605,0.48280446034165,-0.148609366366021,0.482804460569401,-0.14860936652097,0.482804460568318,-0.148609366520242
0.606,0.482321897203091,-0.148228080511066,0.482321897429888,-0.148228080665035,0.482321897428745,-0.148228080664268
0.607,0.48183981638647,-0.147847640787732,0.481839816612324,-0.147847640940732,0.481839816611139,-0.147847640939939
0.608,0.481358217409705,-0.147468045421168,0.481358217634412,-0.147468045573072,0.481358217633201,-0.147468045572262
0.609,0.480877099791198,-0.147089292640151,0.480877100015039,-0.147089292791141,0.480877100013802,-0.147089292790316
0.61,0.48039646304983,-0.146711380677084,0.480396463272876,-0.146711380827208,0.480396463271615,-0.146711380826369
0.611,0.479916306704966,-0.146334307767983,0.479916306926839,-0.146334307917006,0.47991630692556,-0.146334307916157
0.612,0.479436630276448,-0.145958072152474,0.479436630497162,-0.145958072300409,0.479436630495865,-0.14595807229955
0.613,0.478957433284601,-0.145582672073785,0.478957433504573,-0.145582672220897,0.478957433503272,-0.145582672220038
0.614,0.478478715250226,-0.145208105778735,0.478478715469233,-0.145208105924886,0.478478715467928,-0.145208105924026
0.615,0.478000475694607,-0.144834371517732,0.478000475912586,-0.144834371662888,0.478000475911296,-0.144834371662039
0.616,0.477522714139503,-0.144461467544762,0.477522714356429,-0.144461467688912,0.477522714355143,-0.144461467688068
0.617,0.477045430107154,-0.144089392117385,0.477045430323227,-0.144089392260655,0.477045430321933,-0.144089392259808
0.618,0.476568623120274,-0.143718143496723,0.476568623335357,-0.143718143639034,0.476568623334082,-0.143718143638199
0.619,0.476092292702057,-0.143347719947458,0.47609229291596,-0.143347720088693,0.476092292914672,-0.143347720087853
0.62,0.475616438376172,-0.142978119737822,0.475616438589195,-0.142978119878172,0.475616438587923,-0.142978119877344
0.621,0.475141059666766,-0.14260934113959,0.475141059878827,-0.142609341279007,0.475141059877566,-0.142609341278189
0.622,0.474666156098458,-0.142241382428073,0.47466615630967,-0.14224138256663,0.474666156308421,-0.142241382565821
0.623,0.474191727196347,-0.141874241882111,0.474191727406564,-0.141874242019722,0.474191727405316,-0.141874242018916
0.624,0.473717772486002,-0.141507917784066,0.473717772695119,-0.141507917920671,0.473717772693903,-0.141507917919886
0.625,0.473244291493469,-0.141142408419815,0.473244291701805,-0.141142408555612,0.473244291700584,-0.141142408554827
0.626,0.472771283745266,-0.140777712078742,0.472771283952859,-0.140777712213757,0.472771283951659,-0.140777712212986
0.627,0.472298748768388,-0.140413827053733,0.472298748974863,-0.140413827187742,0.472298748973675,-0.14041382718698
0.628,0.471826686090297,-0.140050751641166,0.47182668629569,-0.140050751774193,0.471826686294525,-0.140050751773447
0.629,0.471355095238931,-0.139688484140906,0.471355095443528,-0.139688484273127,0.471355095442363,-0.139688484272384
0.63,0.4708839757427,-0.139327022856296,0.470883975946421,-0.139327022987669,0.470883975945274,-0.139327022986938
0.631,0.470413327130484,-0.138966366094154,0.47041332733342,-0.138966366224734,0.470413327332292,-0.138966366224017
0.632,0.469943148931635,-0.138606512164761,0.469943149133389,-0.138606512294314,0.469943149132262,-0.1386065122936
0.633,0.469473440675973,-0.138247459381858,0.469473440877086,-0.138247459510711,0.469473440875977,-0.138247459510009
0.634,0.469004201893792,-0.137889206062636,0.469004202094109,-0.1378892061907,0.469004202093003,-0.137889206190002
0.635,0.468535432115851,-0.13753175052773,0.468535432315211,-0.137531750654912,0.468535432314125,-0.137531750654227
0.636,0.468067130873381,-0.137175091101214,0.468067131071611,-0.137175091227414,0.468067131070527,-0.137175091226732
0.637,0.467599297698082,-0.136819226110591,0.467599297895519,-0.136819226236014,0.467599297894461,-0.13681922623535
0.638,0.467131932122119,-0.13646415388679,0.467131932318774,-0.136464154011444,0.467131932317727,-0.136464154010788
0.639,0.466665033678127,-0.136109872764151,0.466665033873837,-0.136109872887943,0.466665033872797,-0.136109872887293
0.64,0.466198601899207,-0.135756381080431,0.466198602094014,-0.135756381203388,0.466198602092983,-0.135756381202746
0.641,0.465732636318929,-0.135403677176783,0.46573263651286,-0.135403677298926,0.46573263651185,-0.135403677298298
0.642,0.465267136471325,-0.135051759397761,0.465267136664496,-0.135051759519159,0.465267136663482,-0.13505175951853
0.643,0.464802101890897,-0.134700626091305,0.464802102083269,-0.13470062621194,0.464802102082281,-0.134700626211328
0.644,0.464337532112609,-0.134350275608738,0.464337532304181,-0.134350275728611,0.46433753230319,-0.134350275727999
0.645,0.463873426671892,-0.134000706304759,0.463873426862542,-0.134000706423802,0.46387342686157,-0.134000706423203
0.646,0.463409785104641,-0.133651916537434,0.463409785294405,-0.133651916655671,0.46340978529344,-0.133651916655078
0.647,0.462946606947213,-0.133303904668191,0.462946607136217,-0.133303904785699,0.462946607135261,-0.133303904785113
0.648,0.462483891736431,-0.132956669061816,0.462483891924616,-0.132956669178562,0.462483891923674,-0.132956669177986
0.649,0.462021639009579,-0.132610208086438,0.46202163919686,-0.132610208202377,0.46202163919593,-0.132610208201809
0.65,0.461559848304404,-0.13226452011353,0.461559848491001,-0.132264520228792,0.461559848490086,-0.132264520228234
0.651,0.461098519159117,-0.131919603517901,0.461098519344829,-0.131919603632373,0.461098519343914,-0.131919603631817
0.652,0.460637651112387,-0.131575456677685,0.46063765129732,-0.131575456791431,0.460637651296419,-0.131575456790884
0.653,0.460177243703346,-0.131232077974339,0.460177243887445,-0.131232078087329,0.460177243886557,-0.131232078086792
0.654,0.459717296471587,-0.130889465792634,0.459717296654941,-0.130889465904922,0.459717296654066,-0.130889465904393
0.655,0.459257808957164,-0.130547618520647,0.459257809139647,-0.130547618632165,0.459257809138781,-0.130547618631643
0.656,0.458798780700587,-0.130206534549759,0.458798780882385,-0.130206534660614,0.458798780881513,-0.13020653466009
0.657,0.45834021124283,-0.129866212274642,0.458340211423798,-0.129866212384757,0.458340211422945,-0.129866212384244
0.658,0.457882100125321,-0.129526650093259,0.457882100305445,-0.129526650202627,0.4578821003046,-0.129526650202121
0.659,0.457424446889951,-0.129187846406852,0.457424447069416,-0.129187846515579,0.457424447068584,-0.129187846515082
0.66,0.456967251079066,-0.128849799619938,0.456967251257636,-0.128849799727895,0.456967251256814,-0.128849799727405
0.661,0.456510512235471,-0.1285125081403,0.456510512413389,-0.128512508247627,0.456510512412577,-0.128512508247144
0.662,0.456054229902425,-0.128175970378986,0.456054230079617,-0.128175970485642,0.456054230078817,-0.128175970485167
0.663,0.455598403623648,-0.127840184750294,0.455598403800064,-0.127840184856255,0.455598403799258,-0.127840184855778
0.664,0.455143032943312,-0.127505149671773,0.455143033119036,-0.127505149777088,0.455143033118251,-0.127505149776624
0.665,0.454688117406047,-0.127170863564212,0.45468811758095,-0.127170863668813,0.454688117580175,-0.127170863668355
0.666,0.454233656556937,-0.126837324851637,0.454233656731137,-0.12683732495559,0.454233656730363,-0.126837324955135
0.667,0.453779649941521,-0.126504531961299,0.453779650115118,-0.126504532064662,0.453779650114353,-0.126504532064214
0.668,0.453326097105794,-0.126172483323673,0.453326097278429,-0.126172483426253,0.453326097277675,-0.126172483425811
0.669,0.452872997596201,-0.125841177372449,0.452872997768249,-0.125841177474452,0.452872997767503,-0.125841177474016
0.67,0.452420350959644,-0.125510612544525,0.452420351130943,-0.125510612645866,0.452420351130203,-0.125510612645434
0.671,0.451968156743475,-0.125180787280002,0.451968156913844,-0.125180787380584,0.451968156913113,-0.125180787380158
0.672,0.451516414495501,-0.124851700022176,0.451516414665465,-0.124851700122288,0.451516414664742,-0.124851700121868
0.673,0.451065123763978,-0.124523349217532,0.451065123933096,-0.124523349316936,0.451065123932386,-0.124523349316525
0.674,0.450614284097617,-0.124195733315741,0.450614284266052,-0.124195733414529,0.450614284265353,-0.124195733414124
0.675,0.450163895045578,-0.123868850769646,0.450163895213514,-0.123868850867918,0.450163895212817,-0.123868850867516
0.676,0.449713956157472,-0.123542700035262,0.44971395632436,-0.123542700132726,0.449713956323663,-0.123542700132325
0.677,0.449264466983358,-0.123217279571769,0.449264467149608,-0.123217279668647,0.449264467148922,-0.123217279668253
0.678,0.44881542707375,-0.122892587841502,0.448815427239377,-0.122892587937805,0.448815427238695,-0.122892587937414
0.679,0.448366835979606,-0.122568623309947,0.448366836144462,-0.122568623405599,0.448366836143796,-0.122568623405218
0.68,0.447918693252335,-0.122245384445736,0.447918693416705,-0.12224538454089,0.447918693416047,-0.122245384540514
0.681,0.447470998443795,-0.121922869720638,0.447470998607335,-0.121922869815113,0.447470998606674,-0.121922869814736
0.682,0.44702375110629,-0.121601077609553,0.447023751269246,-0.121601077703483,0.447023751268589,-0.121601077703109
0.683,0.446576950792574,-0.121280006590508,0.446576950954877,-0.121280006683857,0.446576950954235,-0.121280006683493
0.684,0.446130597055846,-0.120959655144648,0.446130597217248,-0.120959655237288,0.446130597216615,-0.12095965523693
0.685,0.445684689449752,-0.120640021756231,0.445684689610648,-0.120640021848373,0.445684689610019,-0.120640021848018
0.686,0.445239227528385,-0.120321104912621,0.445239227688584,-0.120321105004167,0.445239227687961,-0.120321105003816
0.687,0.444794210846282,-0.120002903104283,0.444794211005691,-0.120002903195186,0.444794211005073,-0.120002903194838
0.688,0.444349638958427,-0.119685414824775,0.444349639117433,-0.11968541491524,0.444349639116825,-0.119685414914899
0.689,0.443905511420249,-0.119368638570744,0.443905511578503,-0.119368638660591,0.443905511577904,-0.119368638660256
0.69,0.443461827787618,-0.119052572841917,0.443461827945203,-0.11905257293119,0.443461827944607,-0.119052572930857
0.691,0.443018587616853,-0.118737216141097,0.443018587773886,-0.11873721622986,0.443018587773297,-0.118737216229532
0.692,0.442575790464712,-0.118422566974155,0.442575790620821,-0.118422567062217,0.442575790620238,-0.118422567061893
0.693,0.442133435888398,-0.118108623850026,0.442133436044017,-0.118108623937614,0.442133436043443,-0.118108623937295
0.694,0.441691523445557,-0.1177953852807,0.441691523600617,-0.117795385367781,0.441691523600046,-0.117795385367464
0.695,0.441250052694276,-0.117482849781219,0.441250052848587,-0.117482849867695,0.441250052848024,-0.117482849867384
0.696,0.440809023193085,-0.117171015869667,0.440809023346931,-0.117171015955688,0.440809023346374,-0.117171015955381
0.697,0.440368434500953,-0.116859882067169,0.440368434654143,-0.116859882152638,0.440368434653579,-0.116859882152329
0.698,0.439928286177293,-0.11654944689788,0.439928286329788,-0.11654944698278,0.439928286329243,-0.116549446982481
0.699,0.439488577781956,-0.116239708888979,0.439488577933858,-0.116239708973365,0.439488577933315,-0.116239708973067
0.7,0.439049308875233,-0.115930666570669,0.439049309026278,-0.115930666654407,0.439049309025741,-0.115930666654114
0.701,0.438610479017856,-0.115622318476163,0.438610479168467,-0.115622318559471,0.438610479167941,-0.115622318559184
0.702,0.438172087770994,-0.115314663141683,0.438172087921046,-0.115314663224499,0.438172087920515,-0.11531466322421
0.703,0.437734134696256,-0.115007699106451,0.437734134845714,-0.115007699188758,0.437734134845196,-0.115007699188477
0.704,0.43729661935569,-0.114701424912685,0.437296619504568,-0.114701424994493,0.437296619504056,-0.114701424994216
0.705,0.436859541311779,-0.114395839105592,0.436859541459957,-0.114395839186843,0.436859541459449,-0.114395839186569
0.706,0.436422900127446,-0.114090940233363,0.436422900275138,-0.114090940314167,0.436422900274637,-0.114090940313896
0.707,0.43598669536605,-0.113786726847165,0.435986695513067,-0.113786726927429,0.435986695512568,-0.11378672692716
0.708,0.435550926591385,-0.113483197501137,0.435550926737719,-0.113483197580858,0.435550926737221,-0.113483197580591
0.709,0.435115593367683,-0.113180350752382,0.435115593513482,-0.113180350831636,0.435115593512985,-0.11318035083137
0.71,0.434680695259611,-0.112878185160962,0.434680695404911,-0.112878185239769,0.434680695404427,-0.11287818523951
0.711,0.43424623183227,-0.112576699289894,0.434246231976999,-0.112576699368219,0.434246231976518,-0.112576699367963
0.712,0.433812202651198,-0.112275891705139,0.433812202795386,-0.112275891783,0.433812202794911,-0.112275891782748
0.713,0.433378607282364,-0.111975760975603,0.433378607425807,-0.111975761052901,0.433378607425337,-0.111975761052651
0.714,0.432945445292173,-0.111676305673123,0.432945445435222,-0.111676305750032,0.432945445434752,-0.111676305749784
0.715,0.432512716247464,-0.111377524372468,0.432512716389916,-0.111377524448891,0.432512716389456,-0.111377524448648
0.716,0.432080419715507,-0.11107941565133,0.432080419857155,-0.111079415727167,0.4320804198567,-0.111079415726927
0.717,0.431648555264006,-0.110781978090318,0.431648555405126,-0.110781978165705,0.431648555404673,-0.110781978165467
0.718,0.431217122461096,-0.110485210272952,0.431217122601764,-0.110485210347928,0.431217122601316,-0.110485210347693
0.719,0.430786120875345,-0.110189110785657,0.430786121015475,-0.110189110860183,0.430786121015037,-0.110189110859954
0.72,0.43035555007575,-0.10989367821776,0.430355550215406,-0.109893678291868,0.430355550214969,-0.10989367829164
0.721,0.429925409631741,-0.109598911161481,0.429925409770699,-0.109598911235065,0.429925409770267,-0.109598911234839
0.722,0.429495699113178,-0.109304808211927,0.429495699251598,-0.109304808285064,0.42949569925117,-0.109304808284842
0.723,0.42906641809035,-0.109011367967087,0.429066418228221,-0.109011368039776,0.429066418227799,-0.109011368039557
0.724,0.428637566133975,-0.108718589027827,0.428637566271277,-0.10871858910006,0.42863756627086,-0.108718589099844
0.725,0.428209142815203,-0.108426469997885,0.428209142951985,-0.108426470069686,0.428209142951572,-0.108426470069472
0.726,0.427781147705608,-0.108135009483861,0.42778114784189,-0.108135009555241,0.427781147841477,-0.108135009555029
0.727,0.427353580377198,-0.107844206095215,0.427353580512985,-0.107844206166179,0.427353580512577,-0.107844206165969
0.728,0.426926440402403,-0.107554058444261,0.426926440537669,-0.107554058514797,0.426926440537267,-0.107554058514591
0.729,0.426499727354084,-0.107264565146158,0.426499727488699,-0.107264565216207,0.426499727488298,-0.107264565216002
0.73,0.426073440805528,-0.106975724818909,0.426073440939648,-0.106975724888547,0.426073440939251,-0.106975724888344
0.731,0.425647580330448,-0.106687536083352,0.425647580464187,-0.106687536152632,0.425647580463799,-0.106687536152435
0.732,0.425222145502984,-0.106399997563154,0.425222145636051,-0.106399997631943,0.425222145635665,-0.106399997631747
0.733,0.424797135897701,-0.106113107884807,0.424797136030236,-0.106113107953172,0.424797136029851,-0.106113107952977
0.734,0.42437255108959,-0.105826865677623,0.424372551221667,-0.1058268657456,0.424372551221287,-0.105826865745407
0.735,0.423948390654065,-0.105541269573725,0.423948390785681,-0.105541269641313,0.423948390785302,-0.105541269641122
0.736,0.423524654166965,-0.105256318208044,0.423524654298147,-0.105256318275258,0.423524654297774,-0.10525631827507
0.737,0.423101341204556,-0.104972010218311,0.423101341335055,-0.104972010285038,0.423101341334685,-0.104972010284852
0.738,0.422678451343523,-0.104688344245057,0.422678451473477,-0.104688344311361,0.422678451473113,-0.104688344311178
0.739,0.422255984160976,-0.104405318931598,0.42225598429053,-0.104405318997548,0.422255984290166,-0.104405318997367
0.74,0.421833939234449,-0.104122932924039,0.421833939363401,-0.104122932989544,0.421833939363043,-0.104122932989365
0.741,0.421412316141896,-0.10384118487126,0.421412316270346,-0.103841184936367,0.421412316269991,-0.10384118493619
0.742,0.420991114461694,-0.103560073424917,0.42099111458975,-0.103560073489677,0.420991114589398,-0.103560073489502
0.743,0.420570333772642,-0.103279597239434,0.420570333900247,-0.103279597303822,0.420570333899899,-0.10327959730365
0.744,0.420149973653958,-0.102999754971994,0.420149973781056,-0.102999755035986,0.420149973780708,-0.102999755035814
0.745,0.419730033685284,-0.102720545282539,0.419730033811795,-0.102720545346101,0.419730033811446,-0.10272054534593
0.746,0.419310513446678,-0.102441966833762,0.41931051357277,-0.102441966896972,0.419310513572432,-0.102441966896805
0.747,0.41889141251862,-0.102164018291101,0.418891412644237,-0.102164018353933,0.418891412643903,-0.102164018353769
0.748,0.41847273048201,-0.101886698322732,0.418472730607055,-0.101886698385146,0.418472730606718,-0.10188669838498
0.749,0.418054466918165,-0.101610005599567,0.418054467042703,-0.101610005661592,0.418054467042378,-0.101610005661433
0.75,0.417636621408822,-0.101333938795246,0.417636621532967,-0.101333938856936,0.41763662153264,-0.101333938856776
0.751,0.417219193536135,-0.101058496586134,0.417219193659826,-0.101058496647462,0.417219193659503,-0.101058496647305
0.752,0.416802182882677,-0.10078367765131,0.416802183005916,-0.10078367771228,0.416802183005595,-0.100783677712124
0.753,0.416385589031436,-0.100509480672569,0.416385589154195,-0.100509480733168,0.41638558915388,-0.100509480733015
0.754,0.415969411565818,-0.100235904334409,0.415969411688065,-0.100235904394625,0.415969411687752,-0.100235904394473
0.755,0.415553650069647,-0.0999629473240331,0.415553650191539,-0.0999629473839367,0.415553650191229,-0.0999629473837868
0.756,0.415138304127161,-0.0996906083313366,0.415138304248465,-0.0996906083908262,0.415138304248161,-0.0996906083906798
0.757,0.414723373323013,-0.0994188860489068,0.414723373443913,-0.0994188861080644,0.414723373443607,-0.0994188861079175
0.758,0.414308857242274,-0.0991477791720154,0.414308857362719,-0.0991477792308218,0.414308857362416,-0.0991477792306764
0.759,0.413894755470426,-0.0988772863986136,0.413894755590492,-0.0988772864571014,0.413894755590193,-0.0988772864569584
0.76,0.413481067593368,-0.0986074064293264,0.413481067712992,-0.0986074064874706,0.413481067712699,-0.0986074064873307
0.761,0.413067793197412,-0.0983381379674473,0.413067793316469,-0.0983381380251937,0.413067793316178,-0.0983381380250548
0.762,0.412654931869284,-0.098069479718933,0.412654931987911,-0.0980694797763435,0.412654931987622,-0.0980694797762063
0.763,0.412242483196122,-0.0978014303923978,0.412242483314364,-0.0978014304494933,0.412242483314076,-0.0978014304493563
0.764,0.411830446765477,-0.0975339886991085,0.411830446883136,-0.0975339887558037,0.411830446882856,-0.0975339887556708
0.765,0.411418822165314,-0.0972671533529786,0.411418822282584,-0.0972671534093597,0.411418822282299,-0.0972671534092251
0.766,0.411007608984007,-0.0970009230705635,0.411007609100849,-0.0970009231266141,0.411007609100571,-0.0970009231264828
0.767,0.410596806810343,-0.0967352965710546,0.410596806926826,-0.0967352966268059,0.410596806926549,-0.0967352966266757
0.768,0.41018641523352,-0.0964702725762744,0.410186415349579,-0.0964702726316995,0.410186415349306,-0.0964702726315712
0.769,0.409776433843147,-0.0962058498106709,0.409776433958671,-0.0962058498657238,0.409776433958403,-0.0962058498655984
0.77,0.409366862229242,-0.0959420270013122,0.40936686234439,-0.0959420270560619,0.409366862344118,-0.0959420270559353
0.771,0.408957699982233,-0.0956788028778817,0.408957700096936,-0.095678802932301,0.40895770009667,-0.0956788029321767
0.772,0.408548946692958,-0.0954161761726723,0.408548946807127,-0.0954161762267237,0.408548946806867,-0.0954161762266027
0.773,0.408140601952664,-0.0951541456205811,0.408140602066466,-0.0951541456743368,0.408140602066205,-0.0951541456742158
0.774,0.407732665353006,-0.0948927099591046,0.407732665466378,-0.0948927100125394,0.40773266546612,-0.0948927100124199
0.775,0.407325136486047,-0.0946318679283329,0.407325136599042,-0.0946318679814704,0.407325136598789,-0.0946318679813532
0.776,0.406918014944258,-0.094371618270945,0.406918015056885,-0.0943716183237897,0.406918015056633,-0.0943716183236734
0.777,0.406511300320519,-0.0941119597322028,0.406511300432639,-0.0941119597846982,0.406511300432389,-0.0941119597845829
0.778,0.406104992208113,-0.0938528910599465,0.406104992319878,-0.0938528911121563,0.40610499231963,-0.0938528911120427
0.779,0.405699090200734,-0.0935944110045894,0.405699090312062,-0.0935944110564815,0.405699090311819,-0.0935944110563704
0.78,0.405293593892479,-0.0933365183191123,0.405293594003308,-0.0933365183706622,0.405293594003062,-0.09333651837055
0.781,0.404888502877851,-0.0930792117590582,0.404888502988378,-0.0930792118103488,0.404888502988137,-0.093079211810239
0.782,0.40448381675176,-0.092822490082528,0.404483816861838,-0.0928224901334992,0.404483816861598,-0.09282249013339
0.783,0.40407953510952,-0.092566352050174,0.404079535219234,-0.0925663521008623,0.404079535218995,-0.092566352100754
0.784,0.403675657546848,-0.0923107964251961,0.403675657656222,-0.0923107964756121,0.403675657655991,-0.0923107964755072
0.785,0.403272183659867,-0.0920558219733354,0.403272183768792,-0.0920558220234359,0.403272183768558,-0.0920558220233302
0.786,0.402869113045104,-0.09180142746287,0.402869113153636,-0.0918014275126786,0.402869113153407,-0.0918014275125756
0.787,0.402466445299487,-0.0915476116646093,0.402466445407616,-0.0915476117141232,0.402466445407386,-0.0915476117140201
0.788,0.40206418002035,-0.0912943733518892,0.402064180128042,-0.0912943734010964,0.402064180127815,-0.0912943734009947
0.789,0.401662316805425,-0.0910417113005667,0.401662316912799,-0.0910417113495157,0.401662316912575,-0.0910417113494157
0.79,0.401260855252851,-0.0907896242890149,0.40126085535977,-0.0907896243376518,0.401260855359551,-0.0907896243375538
0.791,0.400859794961166,-0.0905381110981182,0.400859795067737,-0.0905381111464876,0.400859795067521,-0.0905381111463911
0.792,0.400459135529309,-0.0902871705112665,0.400459135635505,-0.0902871705593577,0.400459135635288,-0.0902871705592612
0.793,0.400058876556621,-0.0900368013143511,0.400058876662382,-0.0900368013621421,0.400058876662167,-0.0900368013620469
0.794,0.399659017642843,-0.0897870022957587,0.399659017748211,-0.0897870023432669,0.399659017747997,-0.089787002343172
0.795,0.399259558388116,-0.0895377722463668,0.399259558493128,-0.0895377722936081,0.399259558492915,-0.089537772293514
0.796,0.39886049839298,-0.0892891099595389,0.398860498497566,-0.0892891100064865,0.398860498497359,-0.0892891100063953
0.797,0.398461837258376,-0.0890410142311187,0.398461837362657,-0.0890410142778213,0.398461837362451,-0.0890410142777308
0.798,0.398063574585642,-0.0887934838594259,0.398063574689551,-0.0887934839058583,0.398063574689345,-0.0887934839057679
0.799,0.397665709976517,-0.0885465176452506,0.397665710080013,-0.0885465176913983,0.397665710079812,-0.0885465176913099
0.8,0.397268243033134,-0.0883001143918488,0.397268243136281,-0.0883001144377367,0.397268243136082,-0.0883001144376496
0.801,0.396871173358028,-0.0880542729049367,0.396871173460751,-0.0880542729505378,0.396871173460553,-0.0880542729504512
0.802,0.396474500554127,-0.0878089919926865,0.396474500656516,-0.0878089920380364,0.396474500656318,-0.0878089920379503
0.803,0.396078224224761,-0.0875642704657209,0.396078224326786,-0.0875642705108088,0.396078224326588,-0.087564270510723
0.804,0.395682343973652,-0.0873201071371082,0.395682344075243,-0.0873201071819079,0.395682344075048,-0.0873201071818234
0.805,0.395286859404919,-0.0870765008223577,0.395286859506255,-0.0870765008669395,0.395286859506063,-0.0870765008668563
0.806,0.394891770123079,-0.0868334503394141,0.394891770224025,-0.0868334503837274,0.394891770223833,-0.0868334503836447
0.807,0.394497075733043,-0.0865909545086535,0.394497075833605,-0.0865909545527016,0.394497075833414,-0.0865909545526193
0.808,0.394102775840114,-0.0863490121528773,0.394102775940366,-0.086349012196689,0.394102775940178,-0.0863490121966082
0.809,0.393708870049995,-0.0861076220973085,0.393708870149796,-0.0861076221408308,0.393708870149609,-0.0861076221407508
0.81,0.393315357968778,-0.0858667831695857,0.393315358068241,-0.0858667832128627,0.393315358068057,-0.0858667832127844
0.811,0.392922239202952,-0.0856264941997591,0.392922239302087,-0.0856264942427959,0.392922239301905,-0.0856264942427183
0.812,0.392529513359398,-0.0853867540202849,0.392529513458136,-0.0853867540630567,0.392529513457953,-0.085386754062979
0.813,0.39213718004539,-0.0851475614660212,0.392137180143854,-0.0851475615085752,0.392137180143673,-0.0851475615084982
0.814,0.391745238868595,-0.084908915374222,0.391745238966672,-0.0849089154165164,0.391745238966492,-0.0849089154164403
0.815,0.391353689437071,-0.0846708145845337,0.391353689534822,-0.0846708146265922,0.391353689534644,-0.0846708146265171
0.816,0.390962531359269,-0.0844332579389892,0.390962531456666,-0.0844332579808018,0.390962531456491,-0.0844332579807284
0.817,0.390571764244032,-0.0841962442820035,0.390571764341074,-0.0841962443235725,0.390571764340901,-0.0841962443234995
0.818,0.390181387700591,-0.0839597724603689,0.390181387797267,-0.0839597725016889,0.390181387797095,-0.0839597725016171
0.819,0.38979140133857,-0.08372384132325,0.389791401434947,-0.0837238413643485,0.389791401434779,-0.0837238413642781
0.82,0.389401804767983,-0.0834884497221789,0.389401804863984,-0.0834884497630273,0.389401804863815,-0.0834884497629565
0.821,0.389012597599233,-0.0832535965110507,0.389012597694923,-0.0832535965516743,0.389012597694757,-0.0832535965516052
0.822,0.388623779443113,-0.0830192805461185,0.388623779538427,-0.083019280586494,0.388623779538258,-0.0830192805864241
0.823,0.388235349910805,-0.0827855006859883,0.388235350005828,-0.0827855007261488,0.388235350005662,-0.0827855007260799
0.824,0.38784730861388,-0.0825522557916149,0.38784730870858,-0.0825522558315485,0.387847308708422,-0.082552255831483
0.825,0.387459655164295,-0.0823195447262965,0.387459655258595,-0.0823195447659762,0.387459655258432,-0.0823195447659093
0.826,0.387072389174398,-0.0820873663556706,0.38707238926839,-0.0820873663951312,0.38707238926823,-0.0820873663950652
0.827,0.386685510256922,-0.0818557195477085,0.38668551035057,-0.0818557195869376,0.38668551035041,-0.0818557195868717
0.828,0.386299018024989,-0.0816246031727113,0.386299018118348,-0.0816246032117294,0.38629901811819,-0.0816246032116648
0.829,0.385912912092105,-0.0813940161033045,0.3859129121852,-0.0813940161421224,0.385912912185045,-0.081394016142059
0.83,0.385527192072167,-0.0811639572144339,0.385527192164818,-0.0811639572529865,0.385527192164668,-0.0811639572529248
0.831,0.385141857579452,-0.0809344253833605,0.385141857671821,-0.0809344254217072,0.385141857671665,-0.080934425421644
0.832,0.384756908228627,-0.0807054194896561,0.384756908320707,-0.0807054195277959,0.384756908320553,-0.0807054195277331
0.833,0.384372343634742,-0.0804769384151983,0.384372343726388,-0.0804769384530788,0.38437234372624,-0.0804769384530186
0.834,0.383988163413233,-0.0802489810441659,0.383988163504622,-0.0802489810818528,0.383988163504474,-0.0802489810817928
0.835,0.38360436717992,-0.0800215462630344,0.383604367271009,-0.0800215463005127,0.383604367270864,-0.0800215463004539
0.836,0.383220954551005,-0.0797946329605714,0.383220954641803,-0.0797946329978443,0.383220954641658,-0.079794632997786
0.837,0.382837925143077,-0.0795682400278316,0.382837925233588,-0.0795682400649018,0.382837925233445,-0.0795682400648443
0.838,0.382455278573106,-0.0793423663581525,0.382455278663267,-0.079342366394999,0.38245527866312,-0.0793423663949401
0.839,0.382073014458446,-0.0791170108471495,0.382073014548274,-0.0791170108837786,0.382073014548132,-0.0791170108837219
0.84,0.381691132416832,-0.0788921723927115,0.381691132506414,-0.078892172429155,0.381691132506272,-0.0788921724290985
0.841,0.381309632066382,-0.0786678498949963,0.381309632155564,-0.0786678499312006,0.381309632155425,-0.0786678499311452
0.842,0.380928513025596,-0.0784440422564258,0.3809285131145,-0.0784440422924347,0.380928513114359,-0.0784440422923789
0.843,0.380547774913354,-0.0782207483816816,0.380547775001952,-0.0782207484174853,0.380547775001816,-0.0782207484174314
0.844,0.38016741734892,-0.0779979671777003,0.380167417437231,-0.0779979672133073,0.380167417437094,-0.0779979672132532
0.845,0.379787439951934,-0.077775697553669,0.379787440039981,-0.0777756975890876,0.379787440039847,-0.0777756975890348
0.846,0.37940784234242,-0.0775539384210206,0.379407842430104,-0.0775539384562176,0.379407842429972,-0.0775539384561655
0.847,0.37902862414078,-0.0773326886934296,0.379028624228175,-0.077332688728431,0.379028624228041,-0.0773326887283787
0.848,0.378649784967795,-0.077111947286807,0.378649785054889,-0.0771119473216091,0.378649785054756,-0.0771119473215573
0.849,0.378271324444627,-0.0768917131192963,0.378271324531389,-0.07689171315389,0.378271324531257,-0.0768917131538383
0.85,0.377893242192815,-0.0766719851112688,0.377893242279313,-0.0766719851456776,0.377893242279183,-0.0766719851456271
0.851,0.377515537834277,-0.0764527621853186,0.377515537920486,-0.0764527622195353,0.377515537920357,-0.0764527622194848
0.852,0.377138210991308,-0.0762340432662591,0.377138211077269,-0.0762340433002982,0.377138211077142,-0.0762340433002488
0.853,0.376761261286582,-0.0760158272811176,0.376761261372234,-0.076015827314959,0.376761261372103,-0.0760158273149084
0.854,0.376384688343148,-0.0757981131591312,0.376384688428479,-0.0757981131927713,0.376384688428355,-0.0757981131927233
0.855,0.376008491784434,-0.0755808998317422,0.376008491869449,-0.0755808998651835,0.376008491869322,-0.0755808998651347
0.856,0.375632671234243,-0.0753641862325937,0.375632671319008,-0.0753641862658594,0.375632671318883,-0.0753641862658114
0.857,0.375257226316754,-0.0751479712975252,0.375257226401162,-0.0751479713305798,0.37525722640104,-0.0751479713305332
0.858,0.374882156656523,-0.0749322539645681,0.374882156740659,-0.0749322539974411,0.374882156740537,-0.0749322539973946
0.859,0.37450746187848,-0.0747170331739409,0.374507461962354,-0.0747170332066363,0.374507461962235,-0.0747170332065907
0.86,0.37413314160793,-0.0745023078680454,0.374133141691539,-0.074502307900563,0.374133141691418,-0.074502307900517
0.861,0.373759195470553,-0.074288076991462,0.373759195553935,-0.0742880770238153,0.373759195553814,-0.0742880770237697
0.862,0.373385623092403,-0.0740743394909449,0.373385623175402,-0.0740743395230826,0.373385623175283,-0.0740743395230375
0.863,0.373012424099907,-0.0738610943154184,0.373012424182655,-0.073861094347385,0.373012424182539,-0.0738610943473413
0.864,0.372639598119866,-0.0736483404159719,0.372639598202351,-0.0736483404477644,0.372639598202239,-0.0736483404477219
0.865,0.372267144779454,-0.0734360767458558,0.372267144861608,-0.0734360767774519,0.372267144861494,-0.0734360767774088
0.866,0.371895063706217,-0.073224302260477,0.3718950637881,-0.0732243022918971,0.371895063787985,-0.0732243022918538
0.867,0.371523354528076,-0.0730130159173946,0.371523354609721,-0.073013015948651,0.371523354609609,-0.0730130159486091
0.868,0.37115201687332,-0.0728022166763157,0.371152016954689,-0.0728022167073959,0.37115201695458,-0.072802216707355
0.869,0.370781050370612,-0.0725919034990906,0.370781050451733,-0.0725919035300047,0.370781050451625,-0.0725919035299642
0.87,0.370410454648985,-0.0723820753497088,0.370410454729801,-0.0723820753804391,0.370410454729693,-0.0723820753803988
0.871,0.370040229337844,-0.0721727311942947,0.370040229418356,-0.072172731224842,0.37004022941825,-0.0721727312248023
0.872,0.369670374066963,-0.071963870001103,0.369670374147245,-0.0719638700314918,0.369670374147135,-0.0719638700314512
0.873,0.369300888466486,-0.0717554907405144,0.369300888546452,-0.0717554907707176,0.369300888546347,-0.0717554907706787
0.874,0.368931772166929,-0.0715475923850317,0.368931772246627,-0.0715475924150658,0.368931772246521,-0.0715475924150264
0.875,0.368563024799175,-0.071340173909275,0.368563024878657,-0.0713401739391571,0.368563024878551,-0.0713401739391181
0.876,0.368194645994476,-0.0711332342899778,0.368194646073713,-0.0711332343196991,0.368194646073609,-0.071133234319661
0.877,0.367826635384455,-0.0709267725059822,0.36782663546345,-0.070926772535545,0.367826635463347,-0.0709267725355073
0.878,0.367458992601099,-0.0707207875382352,0.367458992679742,-0.0707207875676043,0.367458992679642,-0.0707207875675678
0.879,0.367091717276766,-0.0705152783697842,0.367091717355189,-0.0705152783990026,0.36709171735509,-0.0705152783989663
0.88,0.366724809044181,-0.0703102439857726,0.366724809122375,-0.0703102440148379,0.366724809122273,-0.0703102440148009
0.881,0.366358267536436,-0.0701056833734356,0.366358267614307,-0.0701056834023186,0.366358267614207,-0.0701056834022825
0.882,0.365992092386989,-0.0699015955220963,0.365992092464628,-0.0699015955508267,0.365992092464526,-0.06990159555079
0.883,0.365626283229665,-0.0696979794231607,0.365626283307052,-0.0696979794517326,0.365626283306954,-0.0696979794516971
0.884,0.365260839698654,-0.0694948340701145,0.365260839775809,-0.0694948340985348,0.365260839775712,-0.0694948340984996
0.885,0.364895761428514,-0.0692921584585179,0.364895761505405,-0.069292158486777,0.36489576150531,-0.0692921584867428
0.886,0.364531048054165,-0.0690899515860021,0.364531048130777,-0.0690899516140964,0.364531048130682,-0.0690899516140623
0.887,0.364166699210895,-0.0688882124522648,0.364166699287258,-0.0688882124802038,0.364166699287166,-0.0688882124801709
0.888,0.363802714534354,-0.0686869400590659,0.363802714610485,-0.0686869400868556,0.36380271461039,-0.0686869400868217
0.889,0.363439093660558,-0.0684861334102235,0.363439093736393,-0.068486133437845,0.363439093736302,-0.0684861334378123
0.89,0.363075836225887,-0.0682857915116097,0.363075836301495,-0.0682857915390849,0.363075836301402,-0.0682857915390518
0.891,0.362712941867081,-0.0680859133711465,0.36271294194243,-0.0680859133984656,0.36271294194234,-0.0680859133984336
0.892,0.362350410221248,-0.0678864979988013,0.362350410296388,-0.0678864980259809,0.362350410296296,-0.0678864980259484
0.893,0.361988240925855,-0.0676875444065833,0.361988241000747,-0.0676875444336111,0.361988241000652,-0.0676875444335778
0.894,0.361626433618734,-0.0674890516085389,0.361626433693348,-0.0674890516354073,0.361626433693257,-0.0674890516353754
0.895,0.361264987938076,-0.0672910186207476,0.361264988012412,-0.0672910186474569,0.361264988012325,-0.0672910186474261
0.896,0.360903903522436,-0.0670934444613182,0.360903903596587,-0.0670934444878972,0.360903903596498,-0.067093444487866
0.897,0.360543180010729,-0.0668963281503845,0.360543180084597,-0.0668963281768039,0.360543180084512,-0.0668963281767741
0.898,0.360182817042233,-0.0666996687101009,0.360182817115861,-0.0666996687363744,0.360182817115778,-0.0666996687363453
0.899,0.359822814256584,-0.0665034651646388,0.359822814329998,-0.0665034651907749,0.359822814329912,-0.0665034651907449
0.9,0.359463171293779,-0.0663077165401822,0.359463171366962,-0.0663077165661763,0.359463171366875,-0.0663077165661463
0.901,0.359103887794175,-0.0661124218649238,0.359103887867137,-0.0661124218907793,0.359103887867053,-0.0661124218907502
0.902,0.358744963398489,-0.0659175801690606,0.358744963471175,-0.0659175801947618,0.35874496347109,-0.0659175801947323
0.903,0.358386397747797,-0.0657231904847902,0.358386397820249,-0.0657231905103503,0.358386397820168,-0.0657231905103223
0.904,0.358028190483532,-0.0655292518463067,0.358028190555757,-0.0655292518717281,0.358028190555677,-0.0655292518717004
0.905,0.357670341247487,-0.0653357632897962,0.357670341319443,-0.0653357633150672,0.357670341319363,-0.0653357633150395
0.906,0.357312849681813,-0.0651427238534334,0.357312849753563,-0.0651427238785729,0.357312849753484,-0.0651427238785459
0.907,0.356955715429019,-0.064950132577377,0.356955715500534,-0.0649501326023774,0.356955715500453,-0.0649501326023498
0.908,0.35659893813197,-0.0647579885037663,0.356598938203258,-0.0647579885286301,0.356598938203179,-0.0647579885286031
0.909,0.356242517433888,-0.0645662906767165,0.356242517504996,-0.0645662907014579,0.356242517504918,-0.0645662907014312
0.91,0.355886452978354,-0.064375038142315,0.355886453049174,-0.0643750381669032,0.355886453049096,-0.0643750381668767
0.911,0.355530744409303,-0.0641842299486177,0.35553074447991,-0.064184229973075,0.35553074447983,-0.0641842299730483
0.912,0.355175391371025,-0.0639938651456442,0.355175391441386,-0.0639938651699615,0.355175391441307,-0.0639938651699351
0.913,0.354820393508169,-0.0638039427853749,0.354820393578277,-0.063803942809551,0.3548203935782,-0.0638039428095253
0.914,0.354465750465735,-0.063614461921746,0.35446575053564,-0.0636144619457957,0.354465750535563,-0.0636144619457698
0.915,0.354111461889082,-0.0634254216106461,0.354111461958795,-0.0634254216345732,0.35411146195872,-0.063425421634548
0.916,0.35375752742392,-0.0632368209099121,0.3537575274934,-0.0632368209337051,0.353757527493322,-0.0632368209336792
0.917,0.353403946716315,-0.0630486588793254,0.353403946785597,-0.0630486589029951,0.353403946785521,-0.0630486589029699
0.918,0.353050719412686,-0.0628609345806077,0.353050719481686,-0.0628609346041304,0.353050719481612,-0.0628609346041058
0.919,0.352697845159806,-0.0626736470774169,0.352697845228582,-0.0626736471008098,0.352697845228509,-0.0626736471007855
0.92,0.3523453236048,-0.062486795435344,0.352345323673391,-0.0624867954586184,0.35234532367332,-0.0624867954585947
0.921,0.351993154395148,-0.062300378721908,0.351993154463465,-0.0623003787450395,0.351993154463395,-0.0623003787450164
0.922,0.351641337178679,-0.0621143960065531,0.351641337246815,-0.0621143960295685,0.351641337246745,-0.0621143960295451
0.923,0.351289871603577,-0.0619288463606439,0.351289871671505,-0.0619288463835359,0.351289871671434,-0.0619288463835125
0.924,0.350938757318375,-0.0617437288574622,0.350938757386089,-0.0617437288802295,0.350938757386018,-0.0617437288802063
0.925,0.35058799397196,-0.0615590425722026,0.350587994039483,-0.0615590425948519,0.350587994039412,-0.061559042594829
0.926,0.350237581213568,-0.0613747865819689,0.350237581280835,-0.0613747866044832,0.350237581280766,-0.0613747866044606
0.927,0.349887518692787,-0.0611909599657701,0.349887518759844,-0.0611909599881623,0.349887518759779,-0.0611909599881411
0.928,0.349537806059554,-0.0610075618045167,0.349537806126403,-0.0610075618267879,0.349537806126334,-0.0610075618267657
0.929,0.349188442964155,-0.0608245911810164,0.349188443030775,-0.0608245912031613,0.349188443030708,-0.0608245912031397
0.93,0.348839429057229,-0.0606420471799709,0.348839429123655,-0.0606420472019996,0.348839429123588,-0.060642047201978
0.931,0.348490763989761,-0.0604599288879715,0.348490764055955,-0.0604599289098741,0.348490764055889,-0.0604599289098527
0.932,0.348142447413086,-0.0602782353934956,0.348142447479092,-0.0602782354152848,0.348142447479026,-0.0602782354152635
0.933,0.347794478978887,-0.0600969657869027,0.347794479044712,-0.0600969658085803,0.347794479044648,-0.0600969658085597
0.934,0.347446858339196,-0.0599161191604307,0.347446858404758,-0.0599161191819751,0.347446858404696,-0.0599161191819553
0.935,0.347099585146393,-0.0597356946081918,0.347099585211773,-0.0597356946296258,0.34709958521171,-0.0597356946296055
0.936,0.346752659053204,-0.0595556912261691,0.346752659118383,-0.0595556912474877,0.346752659118319,-0.0595556912474675
0.937,0.346406079712702,-0.0593761081122125,0.346406079777665,-0.0593761081334123,0.346406079777603,-0.0593761081333924
0.938,0.346059846778309,-0.0591969443660353,0.346059846843104,-0.0591969443871294,0.346059846843042,-0.0591969443871097
0.939,0.345713959903792,-0.0590181990892096,0.345713959968361,-0.0590181991101831,0.345713959968298,-0.0590181991101631
0.94,0.345368418743264,-0.0588398713851636,0.345368418807631,-0.0588398714060232,0.34536841880757,-0.0588398714060039
0.941,0.345023222951183,-0.058661960359177,0.345023223015352,-0.0586619603799244,0.345023223015292,-0.0586619603799056
0.942,0.344678372182353,-0.0584844651183776,0.344678372246285,-0.0584844651390024,0.344678372246224,-0.0584844651389832
0.943,0.344333866091925,-0.0583073847717374,0.344333866155663,-0.0583073847922519,0.344333866155601,-0.0583073847922325
0.944,0.343989704335391,-0.058130718430069,0.343989704398932,-0.0581307184504727,0.34398970439887,-0.0581307184504535
0.945,0.343645886568591,-0.0579544652060219,0.343645886631944,-0.0579544652263179,0.343645886631884,-0.0579544652262992
0.946,0.343302412447705,-0.0577786242140786,0.343302412510882,-0.0577786242342699,0.343302412510824,-0.0577786242342517
0.947,0.342959281629261,-0.0576031945705507,0.342959281692222,-0.0576031945906278,0.342959281692164,-0.0576031945906099
0.948,0.342616493770127,-0.0574281753935758,0.342616493832894,-0.0574281754135448,0.342616493832839,-0.0574281754135275
0.949,0.342274048527515,-0.0572535658031132,0.342274048590078,-0.0572535658229716,0.342274048590021,-0.0572535658229539
0.95,0.341931945558981,-0.0570793649209406,0.341931945621348,-0.0570793649406914,0.341931945621291,-0.0570793649406738
0.951,0.34159018452242,-0.0569055718706499,0.341590184584588,-0.0569055718902923,0.341590184584531,-0.0569055718902748
0.952,0.341248765076072,-0.0567321857776442,0.341248765138063,-0.0567321857971844,0.341248765138006,-0.0567321857971671
0.953,0.340907686878518,-0.0565592057691335,0.340907686940327,-0.0565592057885708,0.340907686940271,-0.0565592057885535
0.954,0.340566949588679,-0.0563866309741316,0.340566949650292,-0.0563866309934628,0.340566949650237,-0.0563866309934459
0.955,0.340226552865819,-0.0562144605234517,0.340226552927217,-0.0562144605426723,0.34022655292716,-0.0562144605426551
0.956,0.339886496369539,-0.0560426935497036,0.339886496430752,-0.0560426935688217,0.339886496430697,-0.056042693568805
0.957,0.339546779759784,-0.0558713291872893,0.339546779820814,-0.0558713292063056,0.339546779820758,-0.0558713292062889
0.958,0.339207402696837,-0.0557003665723999,0.339207402757643,-0.0557003665913046,0.339207402757589,-0.0557003665912882
0.959,0.338868364841321,-0.0555298048430118,0.338868364901965,-0.0555298048618209,0.338868364901913,-0.0555298048618052
0.96,0.338529665854198,-0.0553596431388826,0.338529665914666,-0.055359643157593,0.338529665914613,-0.0553596431575772
0.961,0.338191305396769,-0.0551898806015485,0.338191305457058,-0.0551898806201599,0.338191305457005,-0.055189880620144
0.962,0.337853283130674,-0.0550205163743197,0.337853283190776,-0.0550205163928305,0.337853283190725,-0.0550205163928152
0.963,0.33751559871789,-0.0548515496022773,0.337515598777788,-0.0548515496206836,0.337515598777736,-0.0548515496206681
0.964,0.337178251820733,-0.0546829794322696,0.337178251880459,-0.0546829794505798,0.337178251880409,-0.0546829794505649
0.965,0.336841242101856,-0.0545148050129085,0.336841242161414,-0.0545148050311238,0.336841242161364,-0.0545148050311088
0.966,0.336504569224249,-0.0543470254945659,0.336504569283575,-0.0543470255126711,0.336504569283526,-0.0543470255126565
0.967,0.336168232851239,-0.0541796400293703,0.336168232910384,-0.0541796400473781,0.336168232910333,-0.0541796400473629
0.968,0.33583223264649,-0.0540126477712027,0.335832232705485,-0.0540126477891214,0.335832232705437,-0.054012647789107
0.969,0.335496568274002,-0.0538460478756939,0.335496568332823,-0.0538460478935179,0.335496568332775,-0.0538460478935037
0.97,0.33516123939811,-0.0536798395002201,0.335161239456753,-0.0536798395179488,0.335161239456706,-0.0536798395179349
0.971,0.334826245683485,-0.0535140218038999,0.334826245741905,-0.0535140218215223,0.334826245741857,-0.0535140218215082
0.972,0.334491586795134,-0.0533485939475904,0.334491586853398,-0.0533485939651239,0.334491586853352,-0.0533485939651103
0.973,0.334157262398398,-0.0531835550938842,0.334157262456502,-0.053183555111328,0.334157262456455,-0.053183555111314
0.974,0.333823272158951,-0.053018904407105,0.333823272216847,-0.0530189044244474,0.333823272216801,-0.053018904424434
0.975,0.333489615742805,-0.0528546410533051,0.333489615800541,-0.0528546410705584,0.333489615800497,-0.0528546410705455
0.976,0.333156292816303,-0.0526907642002611,0.333156292873867,-0.0526907642174229,0.333156292873821,-0.0526907642174094
0.977,0.332823303046121,-0.0525272730174708,0.33282330310352,-0.0525272730345428,0.332823303103474,-0.0525272730345297
0.978,0.332490646099269,-0.0523641666761494,0.332490646156499,-0.0523641666931313,0.332490646156453,-0.0523641666931179
0.979,0.332158321643092,-0.0522014443492266,0.332158321700129,-0.0522014443661131,0.332158321700085,-0.0522014443661003
0.98,0.331826329345264,-0.0520391052113422,0.33182632940213,-0.0520391052281388,0.331826329402086,-0.0520391052281262
0.981,0.331494668873792,-0.0518771484388436,0.331494668930494,-0.051877148455552,0.331494668930449,-0.051877148455539
0.982,0.331163339897018,-0.0517155732097816,0.33116333995353,-0.0517155732263962,0.331163339953486,-0.0517155732263836
0.983,0.33083234208361,-0.0515543787039072,0.330832342139968,-0.051554378720437,0.330832342139926,-0.0515543787204247
0.984,0.330501675102573,-0.0513935641026684,0.330501675158737,-0.0513935641191039,0.330501675158692,-0.0513935641190913
0.985,0.330171338623238,-0.0512331285892062,0.330171338679262,-0.0512331286055611,0.330171338679219,-0.0512331286055488
0.986,0.329841332315269,-0.0510730713483517,0.329841332371124,-0.0510730713646191,0.329841332371082,-0.0510730713646071
0.987,0.32951165584866,-0.0509133915666223,0.329511655904309,-0.0509133915827938,0.329511655904266,-0.0509133915827817
0.988,0.329182308893735,-0.0507540884322185,0.329182308949241,-0.0507540884483097,0.329182308949199,-0.0507540884482979
0.989,0.328853291121145,-0.0505951611350202,0.328853291176491,-0.050595161151027,0.328853291176451,-0.0505951611510155
0.99,0.328524602201875,-0.0504366088665838,0.328524602257032,-0.0504366088825,0.328524602256989,-0.0504366088824879
0.991,0.328196241807234,-0.050278430820138,0.328196241862227,-0.0502784308359696,0.328196241862185,-0.0502784308359579
0.992,0.327868209608861,-0.0501206261905813,0.3278682096637,-0.0501206262063309,0.32786820966366,-0.0501206262063197
0.993,0.327540505278726,-0.049963194174478,0.327540505333398,-0.049963194190143,0.327540505333359,-0.0499631941901319
0.994,0.327213128489124,-0.0498061339700549,0.327213128543652,-0.049806133985641,0.327213128543611,-0.0498061339856296
0.995,0.326886078912677,-0.0496494447771981,0.326886078967001,-0.0496494447926921,0.326886078966961,-0.049649444792681
0.996,0.326559356222336,-0.0494931257974496,0.326559356276507,-0.0494931258128629,0.326559356276468,-0.0494931258128522
0.997,0.326232960091379,-0.0493371762340037,0.326232960145399,-0.0493371762493375,0.32623296014536,-0.0493371762493267
0.998,0.325906890193409,-0.0491815952917039,0.32590689024726,-0.0491815953069544,0.325906890247221,-0.0491815953069437
0.999,0.325581146202356,-0.0490263821770395,0.325581146256026,-0.0490263821922042,0.325581146255989,-0.049026382192194
1,0.325255727792477,-0.0488715360981422,0.325255727846011,-0.0488715361132316,0.325255727845972,-0.0488715361132209


==> figs/fig_lsd_fct_theta.csv <==
t,theta1tildeLSD,theta2tildeLSD,theta3tildeLSD,theta1tildeFCT,theta2tildeFCT,theta3tildeFCT,fctActive,rcondPsi,Delta
0.1,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293,0,0,0
0.101,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293,-0.00372420578516668,-0.00387234124905498,-0.00402880637736259,0,7.18225344034465e-11,3.04663777613486e-13
0.102,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293,-0.00372533064564793,-0.00387238313616648,-0.00402769610585082,0,1.20740535362607e-10,3.89007044380294e-12
0.103,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293,-0.00372802117258896,-0.0038724943276043,-0.00402503059303308,0,4.27906382422525e-10,4.28143878200766e-11
0.104,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293,-0.00373232426279259,-0.00387267782244571,-0.00402076344312628,0,1.54289669727443e-09,3.24012345597721e-10
0.105,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293,-0.00373771464338006,-0.00387291132029167,-0.004015416536703,0,4.43527288122165e-09,1.55115829365546e-09
0.106,-0.00372411491105596,-0.0038721783904889,-0.00402905158678293,-0.00374340749196661,-0.00387316054456854,-0.00400976944185409,0,1.06069114923291e-08,5.30086243001384e-09
0.107,-0.00372411491105593,-0.00387217839048887,-0.00402905158678289,-0.00374873391343912,-0.00387339576049937,-0.00400448647108387,0,2.21614590925029e-08,1.42473731576553e-08
0.108,-0.00372411491105573,-0.00387217839048867,-0.00402905158678268,-0.00375331890625431,-0.00387359988417458,-0.00399993996733155,0,4.1863249086394e-08,3.21951946115869e-08
0.109,-0.00372411491105489,-0.00387217839048779,-0.00402905158678177,-0.00375705355267295,-0.00387376752712223,-0.00399623797543986,0,7.31606183546066e-08,6.40065355512545e-08
0.11,-0.00372411491105194,-0.00387217839048472,-0.00402905158677857,-0.00375998866212552,-0.00387390044764533,-0.00399332990520519,0,1.202220905245e-07,1.15549793862412e-07
0.111,-0.00372411491104314,-0.00387217839047557,-0.00402905158676905,-0.00376224183681567,-0.00387400348306434,-0.00399109884262212,0,1.87931990318357e-07,1.93656608979265e-07
0.112,-0.00372411491102009,-0.00387217839045161,-0.00402905158674412,-0.00376394260706957,-0.00387408210899722,-0.00398941603950173,0,2.81916154589424e-07,3.06135103536415e-07
0.113,-0.00372411491096558,-0.00387217839039493,-0.00402905158668515,-0.00376520774125181,-0.00387414131742963,-0.00398816543055455,0,4.08515392047328e-07,4.61745523597899e-07
0.114,-0.00372411491084699,-0.00387217839027162,-0.00402905158655684,-0.00376613361227533,-0.0038741852514952,-0.00398725121016264,0,5.74782198941365e-07,6.70199616519527e-07
0.115,-0.00372411491060613,-0.00387217839002119,-0.00402905158629626,-0.00376679635673844,-0.00387421719205755,-0.00398659767079357,0,7.8845178686929e-07,9.42130843254589e-07
0.116,-0.00372411491014453,-0.00387217838954123,-0.00402905158579686,-0.00376725483783969,-0.0038742396750221,-0.0039861462579447,0,1.05793007092629e-06,1.2890813088635e-06
0.117,-0.00372411490930253,-0.00387217838866576,-0.00402905158488592,-0.00376755413642367,-0.0038742546370019,-0.00398585210149185,0,1.39224958829139e-06,1.72344871857503e-06
0.118,-0.00372411490783075,-0.00387217838713546,-0.00402905158329363,-0.00376772869572276,-0.00387426354902598,-0.00398568089163117,0,1.80105531731795e-06,2.25846724153664e-06
0.119,-0.00372411490535196,-0.00387217838455812,-0.00402905158061186,-0.003767804878695,-0.00387426752642157,-0.00398560633865298,0,2.29455839776831e-06,2.90814829991867e-06
0.12,-0.00372411490131132,-0.00387217838035683,-0.00402905157624037,-0.00376780294966094,-0.00387426741457881,-0.00398560820476762,0,2.88350456917161e-06,3.68723818068431e-06
0.121,-0.00372411489491283,-0.00387217837370395,-0.00402905156931796,-0.003767738573833,-0.00387426385422375,-0.00398567081493178,0,3.57913753453704e-06,4.61116892261429e-06
0.122,-0.00372411488503944,-0.00387217836343801,-0.00402905155863612,-0.00376762393908832,-0.00387425733049082,-0.00398578194296297,0,4.39315978105881e-06,5.69600553750504e-06
0.123,-0.00372411487015423,-0.00387217834796099,-0.00402905154253208,-0.00376746859203508,-0.00387424820966829,-0.00398593198148264,0,5.33769366514847e-06,6.95839325992153e-06
0.124,-0.00372411484818004,-0.00387217832511315,-0.0040290515187586,-0.00376728006135277,-0.00387423676672226,-0.00398611332317486,0,6.42524679671095e-06,8.41551025254773e-06
0.125,-0.00372411481635454,-0.00387217829202232,-0.00402905148432716,-0.00376706432396518,-0.00387422320598071,-0.00398631989816405,0,7.66866994739318e-06,1.00850105097322e-05
0.126,-0.00372411477105793,-0.0038721782449248,-0.00402905143532158,-0.00376682615532196,-0.00387420767675743,-0.00398654682650477,0,9.08111714168425e-06,1.19849694370338e-05
0.127,-0.00372411470761014,-0.00387217817895445,-0.00402905136667858,-0.00376656939412344,-0.0038741902852284,-0.00398679015564845,0,1.06760170066214e-05,1.41338442594435e-05
0.128,-0.00372411462003464,-0.00387217808789712,-0.00402905127193224,-0.00376629714360797,-0.00387417110352061,-0.0039870466609109,0,1.24670254433389e-05,1.65504098213143e-05
0.129,-0.00372411450078566,-0.00387217796390703,-0.00402905114291894,-0.00376601192570916,-0.00387415017672659,-0.00398731369274722,0,1.44679961068698e-05,1.92537178253302e-05
0.13,-0.00372411434043587,-0.00387217779718203,-0.00402905096943942,-0.00376571579977084,-0.00387412752834863,-0.00398758905921086,0,1.6692948041822e-05,2.22630524145665e-05
0.131,-0.00372411412732151,-0.00387217757559465,-0.00402905073887488,-0.00376541045471247,-0.00387410316456848,-0.00398787093477617,0,1.91560258703263e-05,2.55978758288249e-05
0.132,-0.00372411384714213,-0.00387217728427588,-0.00402905043575393,-0.00376509728104899,-0.00387407707762074,-0.0039881577891575,0,2.18714723290168e-05,2.92777905083862e-05
0.133,-0.00372411348251205,-0.00387217690514882,-0.00402905004126732,-0.00376477742741607,-0.00387404924847158,-0.00398844833150039,0,2.4853595453088e-05,3.33224940795112e-05
0.134,-0.00372411301246084,-0.00387217641640929,-0.00402904953272751,-0.00376445184537938,-0.00387401964897387,-0.00398874146619962,0,2.81167383095491e-05,3.7751737769481e-05
0.135,-0.00372411241188043,-0.00387217579195095,-0.00402904888297054,-0.00376412132505428,-0.00387398824360549,-0.00398903625782661,0,3.16752504304394e-05,4.25852871033033e-05
0.136,-0.00372411165091623,-0.0038721750007323,-0.0040290480596973,-0.00376378652365292,-0.0038739549908881,-0.00398933190307024,0,3.55434614613209e-05,4.78428855942054e-05
0.137,-0.00372411069430039,-0.00387217400608327,-0.00402904702475213,-0.00376344798845848,-0.00387391984454906,-0.00398962770819479,0,3.97356557420156e-05,5.35442197130844e-05
0.138,-0.00372410950062474,-0.0038721727649494,-0.00402904573333629,-0.00376310617544909,-0.00387388275448458,-0.0039899230708079,0,4.42660485149382e-05,5.97088860658783e-05
0.139,-0.00372410802155208,-0.0038721712270717,-0.00402904413315467,-0.00376276146444048,-0.00387384366755867,-0.0039902174650682,0,4.91487618615936e-05,6.63563582194843e-05
0.14,-0.00372410620096402,-0.00387216933410061,-0.00402904216349379,-0.00376241417151186,-0.0038738025282772,-0.00399051042958336,0,5.43978012351127e-05,7.35059543393372e-05
0.141,-0.0037241039740436,-0.00387216701864219,-0.00402903975422939,-0.00376206455917265,-0.00387375927934975,-0.00399080155752896,0,6.00270371331883e-05,8.11768117740351e-05
0.142,-0.00372410126629447,-0.00387216420323825,-0.00402903682476521,-0.00376171284483525,-0.00387371386217362,-0.00399109048844553,0,6.6050184893053e-05,8.93878591420366e-05
0.143,-0.00372409799248817,-0.00387216079927181,-0.00402903328289416,-0.00376135920774237,-0.00387366621723704,-0.00399137690154668,0,7.24807873357512e-05,9.81577922469004e-05
0.144,-0.0037240940555509,-0.00387215670580962,-0.00402902902359388,-0.00376100379488268,-0.00387361628447946,-0.00399166051003667,0,7.93321988899195e-05,0.000107505052056669
0.145,-0.00372408934537786,-0.00387215180836932,-0.004029023927744,-0.00376064672580578,-0.00387356400358488,-0.00399194105648536,0,8.66175665917042e-05,0.000117447798430654
0.146,-0.0037240837375793,-0.00387214597761568,-0.00402901786076954,-0.00376028809674191,-0.00387350931424869,-0.00399221830890288,0,9.434981843318e-05,0.000128003893814833
0.147,-0.00372407709216549,-0.00387213906799324,-0.00402901067121816,-0.0037599279840841,-0.00387345215640295,-0.00399249205742148,0,0.000102541648597254,0.000139190882757904
0.148,-0.00372406925215747,-0.00387213091628187,-0.00402900218925722,-0.00375956644729832,-0.00387339247041458,-0.00399276211154208,0,0.000111205507293856,0.000151025977653073
0.149,-0.00372406004213449,-0.00387212134008644,-0.00402899222510222,-0.00375920353141354,-0.00387333019725744,-0.00399302829778357,0,0.000120353586884556,0.000163526039469821
0.15,-0.00372404926671506,-0.00387211013625747,-0.00402898056737352,-0.00375883926914699,-0.00387326527866386,-0.00399329045768568,0,0.000129997812131361,0.000176707564090011
0.151,-0.00372403670897756,-0.00387209707924898,-0.0040289669813876,-0.00375847368272324,-0.00387319765725554,-0.00399354844610195,0,0.000140149831262516,0.000190586669775621
0.152,-0.00372402212881091,-0.00387208191940352,-0.00402895120737268,-0.00375810678541815,-0.00387312727666144,-0.00399380212976457,0,0.000150796203385341,0.000205179084204451
0.153,-0.00372400526121234,-0.00387206438118234,-0.00402893295862712,-0.0037577385829219,-0.00387305408161894,-0.00399405138601148,0,0.000161957704183972,0.000220500136193924
0.154,-0.00372398581451825,-0.00387204416132588,-0.00402891191960544,-0.00375736907446668,-0.00387297801806165,-0.00399429610174129,0,0.000173656883307536,0.000236564743252711
0.155,-0.00372396346858342,-0.00387202092696057,-0.00402888774394839,-0.00375699825383627,-0.00387289903319713,-0.00399453617247579,0,0.00018590411011126,0.000253387405046093
0.156,-0.00372393787289749,-0.00387199431364044,-0.00402886005244523,-0.00375662611021502,-0.00387281707557624,-0.00399477150157967,0,0.000198709443926385,0.000270982193911387
0.157,-0.00372390864466102,-0.00387196392334671,-0.0040288284309523,-0.00375625262895526,-0.00387273209515078,-0.00399500199954454,0,0.000212082630887278,0.000289362750169506
0.158,-0.00372387536680172,-0.00387192932242511,-0.00402879242824673,-0.00375587779222952,-0.00387264404332635,-0.00399522758338861,0,0.000226033099779454,0.000308542276066828
0.159,-0.00372383758594618,-0.003871890039477,-0.00402875155383214,-0.00375550157958417,-0.00387255287300354,-0.00399544817613895,0,0.000240569958597646,0.000328533530735731
0.16,-0.00372379481034835,-0.00387184556320545,-0.00402870527569749,-0.00375512396844625,-0.00387245853861812,-0.00399566370636275,0,0.000255701992591529,0.000349348827191439
0.161,-0.00372374650777659,-0.00387179534021838,-0.00402865301803116,-0.00375474493455224,-0.00387236099617132,-0.00399587410776298,0,0.000271437661172248,0.000371000027788246
0.162,-0.00372369210336316,-0.00387173877279241,-0.00402859415889429,-0.00375436445232492,-0.00387226020325548,-0.0039960793188208,0,0.000287785097515155,0.000393498543376164
0.163,-0.00372363097741926,-0.00387167521660114,-0.00402852802785691,-0.00375398249520763,-0.00387215611907655,-0.0039962792824778,0,0.00030475210711599,0.000416855331042647
0.164,-0.00372356246321949,-0.00387160397841149,-0.00402845390360107,-0.00375359903595482,-0.00387204870447128,-0.00399647394585468,0,0.000322346167660355,0.000441080893662919
0.165,-0.00372348584475917,-0.00387152431375183,-0.00402837101149444,-0.00375321404688125,-0.00387193792191829,-0.00399666326000249,0,0.000340574429274966,0.000466185279990976
0.166,-0.00372340035448859,-0.00387143542455618,-0.00402827852113907,-0.00375282750008974,-0.00387182373554931,-0.00399684717967709,0,0.000359443714152168,0.000492178083903867
0.167,-0.00372330517102781,-0.00387133645678817,-0.00402817554389907,-0.00375243936766507,-0.00387170611115456,-0.00399702566313882,0,0.000378960518212299,0.00051906844644927
0.168,-0.00372319941686618,-0.00387122649804904,-0.00402806113041177,-0.00375204962184304,-0.00387158501618497,-0.00399719867197215,0,0.000399131011970605,0.000546865056818631
0.169,-0.00372308215605049,-0.00387110457517392,-0.00402793426808657,-0.003751658235162,-0.00387146041975292,-0.00399736617092166,0,0.000419961042419654,0.000575576154726447
0.17,-0.00372295239186628,-0.00387096965182094,-0.00402779387859638,-0.0037512651805897,-0.00387133229262812,-0.00399752812774466,0,0.000441456134318346,0.000605209531985058
0.171,-0.00372280906451588,-0.00387082062605698,-0.00402763881536555,-0.00375087043164104,-0.00387120060723419,-0.00399768451307514,0,0.000463621493660096,0.000635772537084555
0.172,-0.0037226510487982,-0.00387065632794516,-0.00402746786105968,-0.00375047396247514,-0.00387106533764067,-0.00399783530030089,0,0.000486462009327703,0.000667272077291714
0.173,-0.00372247715179419,-0.0038704755171383,-0.00402727972508152,-0.00375007574797946,-0.00387092645955295,-0.00399798046545016,0,0.000509982255741137,0.000699714622133631
0.174,-0.00372228611056296,-0.0038702768804835,-0.0040270730410785,-0.00374967576384829,-0.00387078395030315,-0.00399811998708669,0,0.000534186496061308,0.00073310620764388
0.175,-0.00372207658985212,-0.00387005902964133,-0.00402684636446557,-0.00374927398663915,-0.00387063778883394,-0.00399825384621386,0,0.000559078686299075,0.000767452441872042
0.176,-0.00372184717982772,-0.00386982049872562,-0.00402659816996923,-0.00374887039383346,-0.00387048795568701,-0.00399838202618417,0,0.000584662477449783,0.000802758507689369
0.177,-0.00372159639382815,-0.00386955974196805,-0.00402632684919759,-0.00374846496387911,-0.00387033443298563,-0.0039985045126158,0,0.000610941220604999,0.000839029169694061
0.178,-0.00372132266614653,-0.00386927513141228,-0.00402603070824107,-0.00374805767623123,-0.00387017720441846,-0.003998621293314,0,0.00063791796944786,0.000876268777538105
0.179,-0.00372102434984644,-0.00386896495464297,-0.00402570796530942,-0.00374764851138172,-0.00387001625522002,-0.0039987323581977,0,0.000665595485254913,0.000914481272700182
0.18,-0.00372069971461559,-0.00386862741255399,-0.00402535674840948,-0.00374723745088694,-0.00386985157215201,-0.00399883769922986,0,0.000693976240914325,0.000953670193924615
0.181,-0.00372034694466228,-0.00386826061716135,-0.00402497509306956,-0.0037468244773876,-0.00386968314348248,-0.00399893731035183,0,0.00072306242503561,0.000993838682793735
0.182,-0.00371996413665939,-0.0038678625894654,-0.00402456094011497,-0.0037464095746244,-0.00386951095896426,-0.00399903118742099,0,0.000752855946411209,0.00103498948979186
0.183,-0.00371954929774118,-0.00386743125736796,-0.00402411213350082,-0.00374599272745117,-0.00386933500981361,-0.00399911932815129,0,0.000783358438640208,0.00107712498060367
0.184,-0.00371910034355698,-0.00386696445364868,-0.00402362641820637,-0.00374557392184183,-0.00386915528868687,-0.00399920173205665,0,0.00081457126497802,0.00112024714273184
0.185,-0.00371861509638754,-0.00386645991400649,-0.00402310143819712,-0.0037451531448943,-0.00386897178965664,-0.00399927840039654,0,0.000846495522736186,0.00116435759150628
0.186,-0.00371809128332832,-0.00386591527517063,-0.00402253473445936,-0.00374473038483135,-0.00386878450818747,-0.00399934933612386,0,0.000879132048709376,0.00120945757751313
0.187,-0.00371752653454524,-0.00386532807308709,-0.00402192374311308,-0.00374430563100168,-0.00386859344111257,-0.00399941454383489,0,0.000912481423062284,0.00125554799191485
0.188,-0.00371691838160783,-0.00386469574118546,-0.00402126579360867,-0.00374387887387376,-0.00386839858660754,-0.00399947402972069,0,0.000946543975259617,0.00130262937458894
0.189,-0.00371626425590464,-0.00386401560873135,-0.00402055810701249,-0.00374345010503011,-0.00386819994416515,-0.00399952780152048,0,0.000981319788416876,0.00135070192010186
0.19,-0.00371556148714617,-0.0038632848992698,-0.00401979779438736,-8.5196497426332e-11,-8.67039799332114e-11,-8.81787160650349e-11,1,0.00101680870459606,0.00139976548499063
0.191,-0.00371480730196041,-0.00386250072916499,-0.00401898185527298,-7.79000431869181e-11,-7.91885376716372e-11,-8.04343423463361e-11,1,0.00105301032999269,0.00144981959490309
0.192,-0.00371399882258617,-0.00386166010624161,-0.00401810717627233,-7.09201764155509e-11,-7.19985525192424e-11,-7.30240529503434e-11,1,0.001089924039769,0.00150086345125792
0.193,-0.00371313306566971,-0.00386075992853365,-0.00401717052974974,-6.45868493236168e-11,-6.54771558153411e-11,-6.63050274407606e-11,1,0.00112754898340884,0.00155289593862996
0.194,-0.00371220694116918,-0.00385979698314528,-0.00401616857264563,-5.82706383145393e-11,-5.89718178803378e-11,-5.96009066752834e-11,1,0.00116588408949809,0.00160591563134915
0.195,-0.00371121725137307,-0.00385876794523027,-0.0040150978454146,-5.26561810647308e-11,-5.31900829804643e-11,-5.36441394777265e-11,1,0.00120492807132467,0.00165992080123952
0.196,-0.00371016069003744,-0.00385766937709492,-0.00401395477109198,-4.74996786695159e-11,-4.78817202900772e-11,-4.81758912276864e-11,1,0.0012446794314535,0.00171490942394725
0.197,-0.00370903384164716,-0.00385649772742995,-0.00401273565449464,-4.2785001236334e-11,-4.30288096819886e-11,-4.31772152753584e-11,1,0.00128513646724337,0.00177087918657412
0.198,-0.00370783318080694,-0.00385524933067727,-0.00401143668156209,-3.83238115721218e-11,-3.84356145001485e-11,-3.84456034716041e-11,1,0.00132629727561096,0.00182782749428197
0.199,-0.00370655507176714,-0.00385392040653702,-0.00401005391884353,-3.41720848666405e-11,-3.41630009871585e-11,-3.40458728917414e-11,1,0.00136815975852785,0.00188575147790621
0.2,-0.00370519576808996,-0.00385250705962039,-0.00400858331313663,-3.01832725480011e-11,-3.0057229708641e-11,-2.98174896232184e-11,1,0.00141072162765399,0.00194464800039328
0.201,-0.0037037514124613,-0.00385100527925408,-0.00400702069128405,-2.68000209698027e-11,-2.6577541816647e-11,-2.62366049025298e-11,1,0.00145398040983036,0.00200451366441831
0.202,-0.00370221803665399,-0.00384941093944199,-0.00400536176013362,-2.33981831306018e-11,-2.30770797436664e-11,-2.26324688157309e-11,1,0.00149793345144198,0.00206534481845821
0.203,-0.00370059156164732,-0.00384771979898958,-0.00400360210666769,-2.02530735238238e-11,-1.98418239304166e-11,-1.93031918574449e-11,1,0.00154257792406775,0.00212713756463583
0.204,-0.0036988677979087,-0.00384592750179669,-0.00400173719830781,-1.72621934108053e-11,-1.67652233241944e-11,-1.61366935438889e-11,1,0.00158791082891552,0.00218988776490074
0.205,-0.00369704244584281,-0.00384402957732457,-0.00399976238340073,-1.44821498543335e-11,-1.39064645215958e-11,-1.31954646861998e-11,1,0.00163392900198721,0.00225359104821569
0.206,-0.0036951110964134,-0.00384202144124236,-0.00399767289189101,-1.18118410018242e-11,-1.11598976587635e-11,-1.03693017713957e-11,1,0.0016806291187206,0.00231824281702664
0.207,-0.00369306923194327,-0.00383989839625888,-0.00399546383618659,-9.53247116658451e-12,-8.81729021393052e-12,-7.96132083868972e-12,1,0.00172800769908561,0.00238383825436488
0.208,-0.00369091222709788,-0.00383765563314542,-0.00399313021222289,-7.24924720946207e-12,-6.47086724481216e-12,-5.54902564869897e-12,1,0.00177606111183244,0.00245037232977872
0.209,-0.00368863535005765,-0.00383528823195455,-0.00399066690073115,-5.02495310986117e-12,-4.18541980587439e-12,-3.19924121916504e-12,1,0.00182478557964486,0.00251783980652277
0.21,-0.00368623376388419,-0.00383279116344074,-0.00398806866871647,-3.01712127503961e-12,-2.12247060205062e-12,-1.07877855953786e-12,1,0.00187417718372015,0.00258623524795535
0.211,-0.00368370252808573,-0.00383015929068799,-0.00398533017115147,-1.19366842799007e-12,-2.50628511000439e-13,8.4355786245105e-13,1,0.00192423186817243,0.00265555302369354
0.212,-0.00368103660038688,-0.00382738737094994,-0.00398244595289091,5.0349394792315e-13,1.49097357723948e-12,2.63146709283957e-12,1,0.00197494544464474,0.00272578731606348
0.213,-0.00367823083870762,-0.00382447005770763,-0.00397941045081279,2.22228528981572e-12,3.255802745461e-12,4.44473364363818e-12,1,0.0020263135967002,0.00279693212624682
0.214,-0.00367528000335649,-0.00382140190294974,-0.00397621799619104,3.74520596826966e-12,4.81819618924906e-12,6.04826518729729e-12,1,0.00207833188451552,0.00286898128084236
0.215,-0.00367217875944226,-0.00381817735968029,-0.00397286281730476,5.21052428634206e-12,6.32145681286889e-12,7.59109702180849e-12,1,0.00213099574892203,0.00294192843753719
0.216,-0.00366892167950956,-0.00381479078465895,-0.00396933904228955,6.6069975011851e-12,7.75295019156408e-12,9.05904518067047e-12,1,0.00218430051581361,0.00301576709127821
0.217,-0.00366550324640212,-0.00381123644137818,-0.00396564070223528,7.89901477560306e-12,9.07755337911653e-12,1.04176433105008e-11,1,0.00223824140040527,0.00309049058024616
0.218,-0.00366191785635818,-0.00380750850328169,-0.00396176173453495,9.03121240986016e-12,1.02368669097075e-11,1.16051378576398e-11,1,0.00229281351142852,0.00316609209173778
0.219,-0.00365815982234245,-0.00380360105722885,-0.0039576959864894,1.00558715000754e-11,1.12850991572377e-11,1.26777685571788e-11,1,0.00234801185502576,0.00324256466763946
0.22,-0.0036542233776181,-0.00379950810720871,-0.00395343721917189,1.10268781952638e-11,1.22779117602001e-11,1.36931724639688e-11,1,0.00240383133889677,0.00331990121024519
0.221,-0.00365010267956236,-0.00379522357830735,-0.00394897911155606,1.19707464427132e-11,1.32433014207733e-11,1.4680871102124e-11,1,0.00246026677636706,0.00339809448797364
0.222,-0.00364579181372931,-0.00379074132093209,-0.00394431526491137,1.28447148750599e-11,1.4136288060268e-11,1.55936444312665e-11,1,0.00251731289018195,0.00347713714070085
0.223,-0.00364128479816285,-0.00378605511529605,-0.00393943920746931,1.35967127314063e-11,1.49029955043289e-11,1.63759249216522e-11,1,0.00257496431637651,0.00355702168520371
0.224,-0.00363657558796269,-0.00378115867616558,-0.00393434439936315,1.43292157653296e-11,1.56499882497663e-11,1.71380019550749e-11,1,0.00263321560789305,0.0036377405202544
0.225,-0.00363165808010574,-0.00377604565787342,-0.00392902423784421,1.49831757244312e-11,1.63157876965914e-11,1.7816009952043e-11,1,0.00269206123849737,0.00371928593212504
0.226,-0.00362652611852492,-0.00377070965959937,-0.00392347206277648,1.56110103143037e-11,1.69549977356576e-11,1.84671253983248e-11,1,0.00275149560622319,0.00380165009944738
0.227,-0.00362117349944716,-0.00376514423092056,-0.00391768116241171,1.61953636265699e-11,1.75493586676567e-11,1.90718630124764e-11,1,0.00281151303705453,0.00388482509839378
0.228,-0.00361559397699199,-0.00375934287763259,-0.0039116447794464,1.67269518548674e-11,1.80895537264802e-11,1.96207347244459e-11,1,0.00287210778838013,0.00396880290755045
0.229,-0.0036097812690312,-0.00375329906784223,-0.00390535611736136,1.72092067159124e-11,1.85781624459369e-11,2.01156365869926e-11,1,0.0029332740524019,0.00405357541272255
0.23,-0.00360372906331047,-0.00374700623833231,-0.00389880834704443,1.76191249090518e-11,1.89926980392885e-11,2.05347648607468e-11,1,0.00299500595950894,0.00413913441169659
0.231,-0.00359743102383276,-0.00374045780119903,-0.00389199461369668,1.80033275613833e-11,1.93804807271936e-11,2.09260386796473e-11,1,0.00305729758150147,0.00422547161878891
0.232,-0.0035908807975025,-0.00373364715076025,-0.00388490804402061,1.83987738239244e-11,1.97796991459331e-11,2.13287998374057e-11,1,0.00312014293488226,0.00431257866949339
0.233,-0.00358407202102976,-0.00372656767073416,-0.00387754175368959,1.87015034534832e-11,2.00835017019618e-11,2.16335352409835e-11,1,0.00318353598411807,0.00440044712508499
0.234,-0.00357699832809277,-0.00371921274168656,-0.00386988885509691,1.89741677231181e-11,2.03558697675632e-11,2.19054592173751e-11,1,0.00324747064446784,0.00448906847662289
0.235,-0.00356965335675615,-0.00371157574874404,-0.00386194246538143,1.92194671636003e-11,2.06005373350193e-11,2.21491384261308e-11,1,0.00331194078520859,0.00457843414950663
0.236,-0.00356203075714232,-0.00370365008957039,-0.00385369571472712,1.94585445846551e-11,2.08387556342726e-11,2.23860504786066e-11,1,0.00337694023254095,0.00466853550758406
0.237,-0.00355412419935212,-0.00369542918260211,-0.00384514175493222,1.96623863024659e-11,2.10402602458803e-11,2.25850857113463e-11,1,0.00344246277249771,0.00475936385726785
0.238,-0.00354592738163068,-0.00368690647553896,-0.00383627376824377,1.98461178047005e-11,2.12217496180223e-11,2.27635991653652e-11,1,0.00350850215374852,0.00485091045150498
0.239,-0.00353743403877337,-0.0036780754540841,-0.00382708497645184,2.0000790953989e-11,2.13726683920279e-11,2.29101980442348e-11,1,0.00357505209037324,0.00494316649370084
0.24,-0.00352863795076656,-0.00366892965092842,-0.00381756865023783,2.01391104313886e-11,2.15067625167209e-11,2.30394297390246e-11,1,0.00364210626459662,0.00503612314159439
0.241,-0.00351953295165611,-0.00365946265497156,-0.0038077181187691,2.0248825619712e-11,2.16113546329388e-11,2.3138472041162e-11,1,0.00370965832936996,0.00512977151091585
0.242,-0.00351011293863719,-0.00364966812077319,-0.00379752677953307,2.03432006483373e-11,2.17003216611278e-11,2.32215288664683e-11,1,0.00377770191101726,0.00522410267913441
0.243,-0.00350037188135664,-0.00363953977822517,-0.00378698810840134,2.04275468068671e-11,2.17790390756589e-11,2.32939926028686e-11,1,0.00384623061167018,0.0053191076889131
0.244,-0.0034903038314199,-0.00362907144243649,-0.00377609566991495,2.05023164244478e-11,2.18477562430319e-11,2.33560653456477e-11,1,0.00391523801183877,0.0054147775517511
0.245,-0.00347990293209199,-0.0036182570238199,-0.00376484312777982,2.05650010909331e-11,2.19042201911324e-11,2.34056047113129e-11,1,0.00398471767273784,0.00551110325128639
0.246,-0.00346916342818304,-0.00360709053837053,-0.00375322425556163,2.05953414045279e-11,2.19270426468632e-11,2.34202492468971e-11,1,0.00405466313864756,0.00560807574664346
0.247,-0.00345807967610649,-0.0035955661181239,-0.00374123294756762,2.06275183566029e-11,2.19520521552163e-11,2.34375348989735e-11,1,0.00412506793913844,0.00570568597559599
0.248,-0.0034466461540978,-0.003583678021781,-0.00372886322990209,2.06187410894954e-11,2.19345765509193e-11,2.34106865837358e-11,1,0.00419592559140944,0.00580392485787999
0.249,-0.00343485747258085,-0.00357142064548676,-0.0037161092716815,2.06068799177284e-11,2.19139554592795e-11,2.33806498467493e-11,1,0.00426722960231581,0.00590278329808137
0.25,-0.00342270838466784,-0.00355878853374745,-0.00370296539639424,2.05923394655527e-11,2.18907583032779e-11,2.33481567413207e-11,1,0.00433897347059083,0.00600225218878642
0.251,-0.00341019379677833,-0.00354577639047191,-0.00368942609338911,2.05691587894241e-11,2.1858584386969e-11,2.33063420992941e-11,1,0.00441115068884311,0.00610232241342323
0.252,-0.00339730877935997,-0.00353237909011847,-0.00367548602947384,2.05254272779565e-11,2.18057529498272e-11,2.32435902122741e-11,1,0.00448375474565233,0.00620298484923849
0.253,-0.00338404857768861,-0.0035185916889245,-0.00366114006059961,2.04868431247229e-11,2.17642947934749e-11,2.31988300097852e-11,1,0.0045567791273296,0.00630423036980471
0.254,-0.00337040862278863,-0.00350440943626091,-0.00364638324367554,2.04222394203923e-11,2.16892627989684e-11,2.31126307329022e-11,1,0.00463021732005263,0.00640604984805027
0.255,-0.00335638454229108,-0.00348982778592198,-0.00363121084831593,2.03641244492236e-11,2.16217109320904e-11,2.30347659349595e-11,1,0.00470406281144229,0.00650843415851236
0.256,-0.0033419721714245,-0.0034748424075531,-0.00361561836873091,2.02974035148906e-11,2.15529716469931e-11,2.29637879892164e-11,1,0.00477830909257696,0.00661137418019503
0.257,-0.00332716756403792,-0.00345944919811212,-0.00359960153565215,2.02303182886276e-11,2.14802607124975e-11,2.28850480232801e-11,1,0.00485294965963422,0.00671486079890698
0.258,-0.00331196700349228,-0.00344364429319373,-0.00358315632811606,2.01693974022366e-11,2.14107815678377e-11,2.28063262719402e-11,1,0.00492797801555947,0.0068188849096413
0.259,-0.00329636701357921,-0.00342742407838234,-0.0035662789852766,2.01021100806886e-11,2.13406172074049e-11,2.27329327237569e-11,1,0.0050033876718058,0.00692343741904679
0.26,-0.00328036436949297,-0.00341078520066028,-0.00354896601827559,2.00371672379185e-11,2.12686704186005e-11,2.26534988684302e-11,1,0.00507917214981799,0.00702850924754786
0.261,-0.00326395610852909,-0.0033937245795318,-0.00353121422181745,1.99667088418565e-11,2.11939060051902e-11,2.25741456777451e-11,1,0.00515532498267041,0.00713409133167786
0.262,-0.00324713954085549,-0.00337623941822238,-0.0035130206858222,1.99000078568434e-11,2.11193857541092e-11,2.2491217221976e-11,1,0.0052318397164739,0.00724017462607828
0.263,-0.00322991226002876,-0.00335832721461315,-0.00349438280680288,1.98359588303443e-11,2.10493115992971e-11,2.24144895352718e-11,1,0.00530870991192472,0.00734675010571012
0.264,-0.00321227215345418,-0.00333998577211683,-0.00347529829918206,1.97618735611749e-11,2.0969594550363e-11,2.2328779450409e-11,1,0.00538592914568053,0.00745380876781553
0.265,-0.00319421741263791,-0.00332121321033735,-0.00345576520638338,1.96770950228187e-11,2.0878456082063e-11,2.22310243130908e-11,1,0.00546349101172325,0.00756134163385868
0.266,-0.00317574654319725,-0.00330200797547833,-0.00343578191166162,1.95987813651766e-11,2.07976214375294e-11,2.21475789097259e-11,1,0.00554138912262154,0.00766933975133231
0.267,-0.00315685837473194,-0.0032823688506067,-0.00341534714878224,1.95231972949239e-11,2.07157815207415e-11,2.20589562241469e-11,1,0.00561961711092459,0.00777779419573787
0.268,-0.00313755207031788,-0.00326229496552389,-0.00339446001229239,1.94406608866604e-11,2.06278050196573e-11,2.19651319702252e-11,1,0.00569816863036199,0.00788669607230184
0.269,-0.00311782713581587,-0.0032417858064447,-0.00337311996759194,1.93661232883446e-11,2.05493478136476e-11,2.18824073444646e-11,1,0.00577703735696628,0.00799603651757542
0.27,-0.00309768342884075,-0.00322084122532305,-0.00335132686063703,1.92918281176346e-11,2.04703402666151e-11,2.17984562692064e-11,1,0.00585621699035456,0.00810580670126897
0.271,-0.00307712116738176,-0.00319946144881495,-0.00332908092726618,1.92198774257024e-11,2.03934391075633e-11,2.17162685403616e-11,1,0.00593570125474702,0.00821599782769856
0.272,-0.00305614093801104,-0.00317764708681354,-0.00330638280208104,1.91465393886703e-11,2.0317506357892e-11,2.16375875550234e-11,1,0.00601548390013143,0.00832660113744638
0.273,-0.00303474370382697,-0.00315539914070804,-0.00328323352704004,1.90719809736728e-11,2.02403684090857e-11,2.1557752111212e-11,1,0.00609555870322866,0.00843760790875048
0.274,-0.003012930811824,-0.00313271901104679,-0.00325963455943177,1.90044837505843e-11,2.01705145641551e-11,2.14854488367333e-11,1,0.00617591946853056,0.00854900945897818
0.275,-0.00299070399989256,-0.0031096085048153,-0.003235587779448,1.89334949628195e-11,2.00970698416292e-11,2.14094549380595e-11,1,0.00625656002931871,0.00866079714608121
0.276,-0.00296806540332067,-0.00308606984219644,-0.00321109549721764,1.88648901187916e-11,2.0026075849694e-11,2.13359659800849e-11,1,0.00633747424851727,0.00877296236981793
0.277,-0.00294501756078812,-0.00306210566280293,-0.00318616045929179,1.87982836762079e-11,1.99571882457394e-11,2.12646306813058e-11,1,0.00641865601962885,0.008885496573087
0.278,-0.00292156341982571,-0.00303771903135357,-0.00316078585454993,1.87364160644798e-11,1.98931144994308e-11,2.11982228645602e-11,1,0.00650009926761906,0.00899839124319184
0.279,-0.00289770634171369,-0.00301291344276651,-0.00313497531949948,1.86767385411402e-11,1.9831328419706e-11,2.11341950884236e-11,1,0.00658179794972015,0.00911163791298731
0.28,-0.00287345010579281,-0.00298769282664165,-0.00310873294293987,1.86130464339962e-11,1.97654518620249e-11,2.10660273947116e-11,1,0.0066637460562728,0.00922522816208622
0.281,-0.00284879891316351,-0.00296206155110691,-0.00308206326996456,1.85533944978278e-11,1.97037603247296e-11,2.10022008464983e-11,1,0.00674593761142917,0.00933915361785878
0.282,-0.00282375738974827,-0.00293602442600236,-0.0030549713052742,1.84958237961497e-11,1.96441036180717e-11,2.09403909143258e-11,1,0.00682836667395587,0.00945340595658373
0.283,-0.0027983305886966,-0.00290958670538077,-0.00302746251577853,1.84367712069422e-11,1.95828912981366e-11,2.08768939635728e-11,1,0.00691102733790325,0.00956797690440546
0.284,-0.00277252399211441,-0.00288275408930582,-0.00299954283246738,1.83799889370839e-11,1.95216481868599e-11,2.08108833985032e-11,1,0.00699391373327986,0.0096828582382955
0.285,-0.00274634351201908,-0.00285553272484505,-0.00297121865144384,1.83187310806576e-11,1.94582123851095e-11,2.07451547259985e-11,1,0.00707702002672194,0.00979804178700931
0.286,-0.00271979549073734,-0.00282792920648362,-0.00294249683435482,1.82634996535869e-11,1.94010120468935e-11,2.06858774901009e-11,1,0.00716034042209195,0.00991351943194464
0.287,-0.00269288670038174,-0.00279995057557995,-0.00291338470782462,1.82074004310973e-11,1.93429916181542e-11,2.0625862996726e-11,1,0.00724386916110175,0.0100292831080267
0.288,-0.00266562434166142,-0.00277160431912919,-0.00288389006216832,1.81535034400604e-11,1.9287208982699e-11,2.05680524695273e-11,1,0.00732760052383575,0.0101453248044613
0.289,-0.00263801604189876,-0.00274289836770106,-0.00285402114924606,1.81000492371908e-11,1.92318851816031e-11,2.05107510836688e-11,1,0.00741152882931577,0.0102616365655435
0.29,-0.00261006985225702,-0.00271384109255722,-0.00282378667946365,1.80478223511804e-11,1.91779170669037e-11,2.04549294169354e-11,1,0.00749564843599558,0.0103782104913539
0.291,-0.00258179424416702,-0.00268444130193591,-0.00279319581790662,1.79976485104039e-11,1.91259009497957e-11,2.04009933946203e-11,1,0.00757995374226906,0.0104950387384978
0.292,-0.00255319810494235,-0.00265470823649282,-0.00276225817959649,1.79497614688495e-11,1.90762197704863e-11,2.03494686379369e-11,1,0.00766443918690583,0.0106121135207217
0.293,-0.00252429073257507,-0.00262465156388987,-0.00273098382386025,1.79007147646515e-11,1.90256066109895e-11,2.02971953480735e-11,1,0.00774909924951974,0.0107294271095808
0.294,-0.00249508182970508,-0.00259428137252483,-0.00269938324780598,1.78523138112674e-11,1.89754605257886e-11,2.02451805320081e-11,1,0.0078339284509476,0.0108469718349817
0.295,-0.0024655814967594,-0.00256360816439782,-0.00266746737890033,1.78065873678024e-11,1.89281099474692e-11,2.01961234194692e-11,1,0.00791892135365423,0.0109647400857672
0.296,-0.00243580022425898,-0.00253264284711227,-0.00263524756664542,1.7761908263636e-11,1.88818721942596e-11,2.01482615314053e-11,1,0.00800407256211561,0.0110827243102526
0.297,-0.00240574888429324,-0.00250139672501045,-0.0026027355733553,1.77153964241172e-11,1.88337396893334e-11,2.00983995071735e-11,1,0.00808937672314991,0.011200917016705
0.298,-0.00237543872116502,-0.00246988148944659,-0.00256994356403491,1.76703087925723e-11,1.87869966979115e-11,2.00499677624477e-11,1,0.00817482852622716,0.0113193107737881
0.299,-0.00234488134121079,-0.00243810920820223,-0.00253688409536667,1.76253074635202e-11,1.87404362861354e-11,2.00017650012208e-11,1,0.00826042270381261,0.0114378982110455
0.3,-0.00231408870180303,-0.00240609231405146,-0.0025035701038125,1.75823578786594e-11,1.8695906368188e-11,1.99555944685459e-11,1,0.00834615403160819,0.0115566720192494
0.301,-0.00228307309954512,-0.00237384359248639,-0.00247001489284192,1.75400327942499e-11,1.8652106335143e-11,1.99102245107552e-11,1,0.00843201732885268,0.0116756249508287
0.302,-0.00225184715767027,-0.00234137616861517,-0.00243623211929936,1.74983087915248e-11,1.86089004448886e-11,1.98654868596715e-11,1,0.00851800745853776,0.0117947498201769
0.303,-0.00222042381265979,-0.00230870349324813,-0.00240223577892654,1.74566619839944e-11,1.85657609078071e-11,1.98207778315251e-11,1,0.00860411932765777,0.0119140395040059
0.304,-0.00218881630009751,-0.00227583932818987,-0.00236804019105875,1.74169133976276e-11,1.85246700791508e-11,1.97782701674698e-11,1,0.0086903478873843,0.0120334869416003
0.305,-0.00215703813978016,-0.00224279773075764,-0.00233365998251601,1.73762410710099e-11,1.84825457889837e-11,1.97345993713238e-11,1,0.0087766881332993,0.0121530851351409
0.306,-0.00212510312010607,-0.00220959303754932,-0.00229911007071344,1.73365250107083e-11,1.84414089901552e-11,1.96919451231348e-11,1,0.0088631351055323,0.0122728271499097
0.307,-0.00209302528176665,-0.00217623984748662,-0.00226440564601747,1.72968826761544e-11,1.84003563254154e-11,1.96493862847369e-11,1,0.00894968388893341,0.0123927061145276
0.308,-0.00206081890076815,-0.00214275300416167,-0.00222956215337728,1.7257530040421e-11,1.8359636293902e-11,1.96072160243976e-11,1,0.00903632961320118,0.0125127152211402
0.309,-0.00202849847081297,-0.00210914757751798,-0.00219459527326358,1.72182480946692e-11,1.8318938380113e-11,1.95650492335053e-11,1,0.00912306745301327,0.0126328477256033
0.31,-0.00199607868508033,-0.00207543884490664,-0.00215952090195733,1.71812347335432e-11,1.82789360904378e-11,1.95218346696335e-11,1,0.00920989262813008,0.0127530969476276
0.311,-0.00196357441739487,-0.00204164227150633,-0.00212435513117657,1.7142669228587e-11,1.82388197426941e-11,1.94800555894381e-11,1,0.00929680040349672,0.0128734562709238
0.312,-0.00193100070293161,-0.002007773490261,-0.00208911422720119,1.71054789256664e-11,1.82004836549177e-11,1.94405342518467e-11,1,0.00938378608930624,0.0129939191432921
0.313,-0.00189837271835617,-0.00197384828123063,-0.00205381460938725,1.70686750324001e-11,1.81607029761666e-11,1.93975790291345e-11,1,0.00947084504107999,0.0131144790767331
0.314,-0.00186570576152314,-0.00193988255048247,-0.00201847282820308,1.70305735659737e-11,1.81163469642476e-11,1.93465061679166e-11,1,0.00955797265969371,0.0132351296474868
0.315,-0.00183301523075984,-0.00190589230855102,-0.00198310554281641,1.69904511466978e-11,1.80736233271195e-11,1.93010295246321e-11,1,0.00964516439142542,0.013355864496097
0.316,-0.00180031660381179,-0.00187189364854646,-0.00194772949831604,1.69492453926112e-11,1.80309035931192e-11,1.92566752474366e-11,1,0.00973241572799579,0.0134766773274666
0.317,-0.0017676254164162,-0.00183790272387634,-0.00191236150253103,1.69116790883772e-11,1.79875610933911e-11,1.92071150650897e-11,1,0.00981972220654524,0.0135975619108242
0.318,-0.00173495724060949,-0.00180393572569069,-0.00187701840256197,1.6871322915113e-11,1.79411273164287e-11,1.91541513552829e-11,1,0.00990707940966559,0.0137185120797663
0.319,-0.0017023276628287,-0.00177000886011259,-0.00184171706108907,1.68288026743124e-11,1.78924830680771e-11,1.90989299028721e-11,1,0.0099944829653604,0.013839521732199
0.32,-0.00166975226181679,-0.00173613832526515,-0.00180647433246849,1.67852767275767e-11,1.78428534967912e-11,1.90427517504643e-11,1,0.0100819285470266,0.0139605848303095
0.321,-0.00163724658640821,-0.00170234028817391,-0.00177130703869893,1.67397233227784e-11,1.77918821168965e-11,1.89859638427547e-11,1,0.0101694118734232,0.014081695400519
0.322,-0.00160482613324085,-0.0016686308615925,-0.00173623194530844,1.66920982244689e-11,1.77410707652426e-11,1.89317441931514e-11,1,0.0102569287086278,0.0142028475334163
0.323,-0.00157250632444128,-0.00163502608080095,-0.00170126573721284,1.66444228191787e-11,1.76888347719339e-11,1.88746188817257e-11,1,0.0103444748619592,0.0143240353836497
0.324,-0.00154030248536999,-0.00160154188046585,-0.00166642499463833,1.65954077736841e-11,1.76381196974329e-11,1.88221174757253e-11,1,0.0104320461879276,0.014445253169848
0.325,-0.00150822982240984,-0.0015681940715459,-0.00163172616909146,1.65475142269167e-11,1.7588608954705e-11,1.87709093060762e-11,1,0.0105196385861443,0.0145664951744915
0.326,-0.0014763034009481,-0.00153499831839854,-0.00159718555953831,1.65004620210352e-11,1.75398549850936e-11,1.87203507903688e-11,1,0.0106072480012469,0.0146877557438014
0.327,-0.00144453812352935,-0.00150197011606417,-0.00156281928876837,1.64547438175067e-11,1.74924931310716e-11,1.86712416361257e-11,1,0.0106948704227827,0.0148090292875723
0.328,-0.00141294870826809,-0.00146912476782058,-0.00152864328003967,1.64094822799332e-11,1.74455974839838e-11,1.86226103982001e-11,1,0.01078250188513,0.0149303102790552
0.329,-0.00138154966756957,-0.00143647736305767,-0.00149467323405717,1.63640169123513e-11,1.73985084152284e-11,1.85737926775009e-11,1,0.0108701384673562,0.0150515932547521
0.33,-0.00135035528721238,-0.00140404275552849,-0.00146092460634257,1.6319652226815e-11,1.7352554722988e-11,1.85261398236158e-11,1,0.0109577762931059,0.0151728728142541
0.331,-0.00131937960584604,-0.00137183554203162,-0.0014274125850532,1.62766488655264e-11,1.73080057230823e-11,1.84799640867706e-11,1,0.0110454115304664,0.015294143620047
0.332,-0.00128863639495577,-0.00133987004157944,-0.00139415206930622,1.62333362897782e-11,1.72631262583545e-11,1.84334388031449e-11,1,0.011133040391842,0.015415400397326
0.333,-0.0012581391393455,-0.00130816027510516,-0.00136115764806357,1.61910112053687e-11,1.72192893624357e-11,1.83879959869682e-11,1,0.0112206591337867,0.0155366379337564
0.334,-0.00122790101818895,-0.00127671994576048,-0.00132844357963146,1.61488296693268e-11,1.71755695603515e-11,1.83426468458592e-11,1,0.0113082640568681,0.015657851079275
0.335,-0.00119793488669691,-0.0012455624198541,-0.00129602377182657,1.6107856368186e-11,1.71331182748091e-11,1.82986282376563e-11,1,0.0113958515054881,0.0157790347458315
0.336,-0.00116825325844749,-0.00121470070847935,-0.00126391176285944,1.60672629714864e-11,1.70910729145601e-11,1.82550329019815e-11,1,0.0114834178677364,0.0159001839071746
0.337,-0.00113886828842384,-0.0011841474498776,-0.0012321207029833,1.60263885495837e-11,1.70487118346385e-11,1.82110949584202e-11,1,0.0115709595752053,0.0160212935985859
0.338,-0.00110979175680218,-0.00115391489258168,-0.00120066333695466,1.59864968485302e-11,1.7007366868993e-11,1.81682134614558e-11,1,0.0116584731028021,0.0161423589166088
0.339,-0.00108103505353045,-0.00112401487938146,-0.00116955198734918,1.59471177582637e-11,1.69665787495832e-11,1.81259373829845e-11,1,0.011745954968574,0.0162633750187934
0.34,-0.0010526091637358,-0.00109445883215112,-0.00113879853877436,1.59084711549851e-11,1.69265192140333e-11,1.80843985619905e-11,1,0.0118334017335112,0.0163843371234141
0.341,-0.00102452465399645,-0.00106525773757523,-0.0011084144230173,1.58696979168926e-11,1.68863417172871e-11,1.80427469839706e-11,1,0.0119208100013526,0.0165052405091875
0.342,-0.00099679165951085,-0.00103642213380779,-0.00107841060516321,1.58315322656977e-11,1.68467882873113e-11,1.8001736386275e-11,1,0.0120081764183723,0.0166260805149656
0.343,-0.000969419872194318,-0.00100796209809559,-0.00104879757071745,1.57936693237493e-11,1.6807538000263e-11,1.79610328346347e-11,1,0.0120954976731838,0.0167468525394512
0.344,-0.00094241852973046,-0.000979887235394373,-0.0010195853137604,1.57556788796254e-11,1.67681667162523e-11,1.79201896377545e-11,1,0.0121827704965214,0.0168675520408826
0.345,-0.000915796405601609,-0.00095220666800285,-0.000990783326161608,1.57188814915721e-11,1.67300578772511e-11,1.78806873821213e-11,1,0.0122699916610125,0.0169881745367067
0.346,-0.000889561800119475,-0.000924929026236791,-0.000962400587876016,1.56826413834354e-11,1.66924993792728e-11,1.78417228907657e-11,1,0.0123571579809752,0.0171087156032855
0.347,-0.000863722532474108,-0.000898062440161854,-0.000934445558341858,1.56466519428411e-11,1.6655183742581e-11,1.78029977912497e-11,1,0.0124442663121743,0.0172291708755441
0.348,-0.000838285933815886,-0.000871614532400529,-0.000906926168996208,1.56112106748652e-11,1.66184861011276e-11,1.77649717852946e-11,1,0.0125313135515991,0.0173495360466504
0.349,-0.000813258841382094,-0.000845592412025201,-0.000879849816920627,1.55762421190364e-11,1.65822277783945e-11,1.77273491025476e-11,1,0.0126182966372195,0.0174698068676637
0.35,-0.000788647593676325,-0.000820002669545892,-0.000853223359625845,1.55411365200531e-11,1.6545857999678e-11,1.76896431530738e-11,1,0.0127052125477659,0.0175899791472171
0.351,-0.000764458026705523,-0.000794851372997695,-0.000827053110980689,1.55067196062897e-11,1.65101608599894e-11,1.76526050721382e-11,1,0.0127920583024562,0.0177100487511235
0.352,-0.000740695471276246,-0.000770144065129547,-0.000801344838286957,1.54722849116107e-11,1.64744979810894e-11,1.76156441863973e-11,1,0.0128788309607807,0.0178300116020672
0.353,-0.000717364751348305,-0.000745885761692407,-0.000776103760498252,1.54387063029671e-11,1.64396955250334e-11,1.7579541988777e-11,1,0.0129655276222282,0.0179498636792073
0.354,-0.000694470183440665,-0.000722080950821539,-0.00075133454757724,1.54050691474061e-11,1.64047976591863e-11,1.75433018806403e-11,1,0.0130521454260587,0.0180696010178498
0.355,-0.000672015577081183,-0.000698733593504132,-0.000727041320982209,1.53717407726239e-11,1.63702480390771e-11,1.75074650957119e-11,1,0.0131386815510206,0.0181892197090449
0.356,-0.00065000423628858,-0.000675847125120187,-0.000703227655270381,1.53386175288928e-11,1.63359356424031e-11,1.7471894590837e-11,1,0.01322513321512,0.018308715899247
0.357,-0.000628438962071771,-0.000653424458041221,-0.000679896580801907,1.53062948600458e-11,1.63024225195707e-11,1.74371203240375e-11,1,0.0133114976753362,0.0184280857899118
0.358,-0.000607322055928753,-0.000631467985268264,-0.000657050587525246,1.52736642777818e-11,1.62685897739379e-11,1.74020034493516e-11,1,0.0133977722273794,0.0185473256371441
0.359,-0.000586655324324089,-0.000609979585087354,-0.000634691629821251,1.52417848307829e-11,1.62355645420831e-11,1.73677730183619e-11,1,0.0134839542054024,0.018666431751285
0.36,-0.000566440084121194,-0.000588960626717803,-0.000612821132380295,1.52101877100297e-11,1.62027982177071e-11,1.73337776424032e-11,1,0.0135700409817565,0.0187854004965562
0.361,-0.000546677168942886,-0.000568411976925632,-0.000591439997083605,1.51789123804813e-11,1.61703840421967e-11,1.7300161303524e-11,1,0.0136560299667059,0.0189042282906553
0.362,-0.000527366936430967,-0.000548334007571779,-0.000570548610857286,1.51476062595912e-11,1.61379121871308e-11,1.7266454759024e-11,1,0.0137419186081664,0.0190229116043733
0.363,-0.000508509276373059,-0.000528726604062038,-0.000550146854464588,1.51167195081015e-11,1.61059087074034e-11,1.72332686315668e-11,1,0.0138277043914199,0.0191414469611898
0.364,-0.000490103619662635,-0.000509589174663327,-0.000530234112199604,1.50858952066568e-11,1.60739416568689e-11,1.72000937798122e-11,1,0.0139133848388544,0.0192598309368946
0.365,-0.000472148948055883,-0.000490920660648462,-0.000510809282443035,1.5055664180641e-11,1.60425978057432e-11,1.71675841945107e-11,1,0.01399895750967,0.0193780601591672
0.366,-0.000454643804687046,-0.000472719547229572,-0.000491870789038553,1.50255649936093e-11,1.60113931661765e-11,1.7135210785002e-11,1,0.0140844199996168,0.0194961313071992
0.367,-0.00043758630530197,-0.000454983875238267,-0.000473416593446163,1.49959129315536e-11,1.59806668766083e-11,1.71033430473866e-11,1,0.0141697699407071,0.0196140411112809
0.368,-0.00042097415016792,-0.000437711253508962,-0.000455444207627217,1.496623701705e-11,1.59498959179105e-11,1.70714215333434e-11,1,0.0142550050009396,0.0197317863524036
0.369,-0.000404804636616209,-0.000420898871920186,-0.000437950707614058,1.49366413335073e-11,1.59192021544075e-11,1.70395676735158e-11,1,0.0143401228840098,0.0198493638618455
0.37,-0.000389074672172803,-0.00040454351504722,-0.00042093274771577,1.49077464782488e-11,1.58892460820625e-11,1.70084875003584e-11,1,0.0144251213290329,0.0199667705207726
0.371,-0.000373780788231032,-0.000388641576378421,-0.000404386575310443,1.48790185901249e-11,1.58594699872783e-11,1.69776076877626e-11,1,0.0145099981102616,0.0200840032598316
0.372,-0.0003589191542195,-0.000373189073046411,-0.000388308046173174,1.48504706795616e-11,1.58298638953946e-11,1.69468822655561e-11,1,0.0145947510368023,0.0202010590587448
0.373,-0.000344485592217557,-0.000358181661024639,-0.000372692640288273,1.48221148896233e-11,1.58004802817968e-11,1.69164075108919e-11,1,0.0146793779523231,0.0203179349458897
0.374,-0.000330475591970218,-0.000343614650739257,-0.00035753547809363,1.47937183336833e-11,1.57710255445365e-11,1.6885835611713e-11,1,0.0147638767347787,0.0204346279979029
0.375,-0.000316884326253915,-0.00032948302304579,-0.000342831337104646,1.47658664809147e-11,1.57421484701936e-11,1.68558691310272e-11,1,0.0148482452961091,0.0205511353392492
0.376,-0.000303706666544502,-0.000315781445520063,-0.00032857466886515,1.47380679708931e-11,1.57133195344272e-11,1.6825950355237e-11,1,0.0149324815819698,0.0206674541418335
0.377,-0.000290937198938726,-0.000302504289012687,-0.000314759616172557,1.47107313309969e-11,1.56849858622132e-11,1.67965589353836e-11,1,0.0150165835714341,0.0207835816245733
0.378,-0.000278570240280848,-0.000289645644416831,-0.000301380030524949,1.4683423314038e-11,1.56566673688296e-11,1.67671718523388e-11,1,0.0151005492767133,0.0208995150529973
0.379,-0.000266599854446205,-0.0002771993395992,-0.000288429489737981,1.46565971165247e-11,1.56288493431689e-11,1.67383086557837e-11,1,0.01518437674286,0.0210152517388197
0.38,-0.000255019868734386,-0.000265158956444965,-0.000275901315680342,1.46297791589478e-11,1.56010464963385e-11,1.67094602043782e-11,1,0.0152680640474926,0.0211307890395455
0.381,-0.000243823890325191,-0.000253517847967975,-0.000263788592077165,1.46032227109349e-11,1.55735116642852e-11,1.66808893087289e-11,1,0.0153516093004964,0.0212461243580408
0.382,-0.000233005322751569,-0.000242269155438629,-0.000252084182331782,1.45768896085696e-11,1.55462036473264e-11,1.66525447944932e-11,1,0.0154350106437454,0.0213612551421345
0.383,-0.000222557382344819,-0.000231405825482911,-0.000240780747317502,1.45504641321792e-11,1.55188019552999e-11,1.66241152788071e-11,1,0.0155182662508127,0.0214761788842028
0.384,-0.000212473114608456,-0.00022092062710724,-0.00022987076309219,1.45244259328048e-11,1.5491795346545e-11,1.6596089953691e-11,1,0.0156013743266757,0.0215908931207464
0.385,-0.000202745410478598,-0.000210806168605345,-0.000219346538490076,1.44984879137111e-11,1.5464911469476e-11,1.65682060085381e-11,1,0.0156843331074392,0.0217053954319951
0.386,-0.000193367022430176,-0.000201054914304829,-0.000209200232546778,1.44731214860028e-11,1.5438587474409e-11,1.65408667665567e-11,1,0.0157671408600489,0.0218196834414939
0.387,-0.000184330580389858,-0.000191659201112742,-0.00019942387171519,1.44476956440154e-11,1.54122292185532e-11,1.65135171162345e-11,1,0.0158497958820023,0.0219337548156927
0.388,-0.000175628607418324,-0.000182611254821375,-0.000190009366831861,1.44222823787732e-11,1.53858822384001e-11,1.64861787416148e-11,1,0.0159322965010612,0.0220476072635313
0.389,-0.0001672535351263,-0.000173903206137189,-0.000180948529795309,1.43973296826139e-11,1.53599992967768e-11,1.64593148138659e-11,1,0.0160146410749697,0.0221612385360364
0.39,-0.000159197718790775,-0.000165527106398034,-0.000172233089919984,1.43724767330544e-11,1.53342174027959e-11,1.64325515000785e-11,1,0.0160968279911711,0.022274646425918
0.391,-0.000151453452138371,-0.000157474942944266,-0.000163854709930122,1.43478384555251e-11,1.53086818395487e-11,1.6406070078856e-11,1,0.0161788556665227,0.0223878287671582
0.392,-0.000144012981771459,-0.000149738654118427,-0.000155805001567098,1.43235119945406e-11,1.52834507202715e-11,1.637989136688e-11,1,0.0162607225470116,0.0225007834346053
0.393,-0.000136868521204483,-0.000142310143859619,-0.000148075540775069,1.42995025542714e-11,1.52585179734321e-11,1.6353971128702e-11,1,0.0163424271074724,0.0226135083435706
0.394,-0.000130012264479264,-0.000135181295860131,-0.000140657882431116,1.42756952092871e-11,1.5233604308551e-11,1.63278782855381e-11,1,0.0164239678513103,0.0227260014494319
0.395,-0.000123436399351523,-0.000128343987276232,-0.000133543574611514,1.42518709507489e-11,1.52089183261261e-11,1.63022850427352e-11,1,0.0165053433102132,0.0228382607472207
0.396,-0.000117133120016457,-0.000121790101959672,-0.000126724172359257,1.42284265966519e-11,1.51846035745251e-11,1.62770491529685e-11,1,0.0165865520438804,0.0229502842712341
0.397,-0.000111094639357391,-0.00011551154319334,-0.000120191250935706,1.42051852052016e-11,1.51604852803577e-11,1.62519997459754e-11,1,0.016667592639738,0.0230620700946287
0.398,-0.000105313200698854,-0.000109500245911616,-0.000113936418535997,1.41819798092635e-11,1.51364068848303e-11,1.62269919723457e-11,1,0.01674846371266,0.0231736163290213
0.399,-9.97810890576013e-05,-0.000103748188398705,-0.000107951328461323,1.41588156130079e-11,1.51123766278793e-11,1.62020466487611e-11,1,0.0168291639046966,0.0232849211241002
0.4,-9.44906418724302e-05,-9.82474034450522e-05,-0.000102227690727319,1.41358626193355e-11,1.50885588745542e-11,1.61773164308876e-11,1,0.0169096918847958,0.0233959826672279
0.401,-8.94342591964002e-05,-9.29899889447802e-05,-9.67572830908453e-05,1.41129842187726e-11,1.5064830459488e-11,1.61526885616992e-11,1,0.0169900463485303,0.0235067991830485
0.402,-8.46044133594849e-05,-8.79681179425181e-05,-9.15319615038259e-05,1.40901084202949e-11,1.50411055138688e-11,1.61280684987664e-11,1,0.0170702260178211,0.023617368933096
0.403,-7.99936580855674e-05,-8.31740481128662e-05,-8.65436699767647e-05,1.40673562208649e-11,1.50175037336164e-11,1.61035716012004e-11,1,0.0171502296406662,0.0237276902154043
0.404,-7.55946370623673e-05,-7.86001306710433e-05,-8.17844498503867e-05,1.40449991047065e-11,1.49943083123383e-11,1.60794936393538e-11,1,0.0172300559908681,0.0238377613641199
0.405,-7.14000919625766e-05,-7.4238818712935e-05,-7.72464484735651e-05,1.40228206650661e-11,1.49713080474512e-11,1.60556264464096e-11,1,0.01730970386777,0.0239475807491224
0.406,-6.74028699164044e-05,-7.00826749847239e-05,-7.2921927287725e-05,1.40006986039387e-11,1.49483481148849e-11,1.60317800701471e-11,1,0.0173891720959802,0.0240571467756342
0.407,-6.35959304374272e-05,-6.61243790841012e-05,-6.88032693197914e-05,1.39787599898189e-11,1.49255846397522e-11,1.60081444627869e-11,1,0.0174684595251085,0.0241664578838416
0.408,-5.99723518055727e-05,-6.23567340970266e-05,-6.48829860878221e-05,1.39569909449189e-11,1.49029950706481e-11,1.59846892666682e-11,1,0.0175475650294996,0.024275512548514
0.409,-5.6525336912595e-05,-5.87726726756087e-05,-6.11537239251355e-05,1.39352366451684e-11,1.48804276192682e-11,1.59612566219547e-11,1,0.0176264875079657,0.024384309278626
0.41,-5.32482185770619e-05,-5.5365262564399e-05,-5.76082697304721e-05,1.391353829025e-11,1.48579091738266e-11,1.59378716821368e-11,1,0.0177052258835281,0.0244928466169845
0.411,-5.01344643372439e-05,-5.21277115838495e-05,-5.42395561533553e-05,1.38920446327018e-11,1.48356049667342e-11,1.59147087869238e-11,1,0.0177837791031503,0.0246011231398496
0.412,-4.71776807318457e-05,-4.90533720812225e-05,-5.10406662253236e-05,1.3870774754482e-11,1.48135280084172e-11,1.58917809467418e-11,1,0.0178621461374802,0.0247091374565678
0.413,-4.43716170796539e-05,-4.61357448605258e-05,-4.80048374490684e-05,1.38496224037776e-11,1.47915685776157e-11,1.58689675983092e-11,1,0.0179403259805919,0.0248168882092025
0.414,-4.17101687704771e-05,-4.33684826042784e-05,-4.512546535884e-05,1.38286513316765e-11,1.47698155789078e-11,1.58463875701842e-11,1,0.0180183176497247,0.0249243740721626
0.415,-3.91873800807698e-05,-4.07453928010872e-05,-4.2396106566615e-05,1.38076499019146e-11,1.47480300541347e-11,1.58237719802279e-11,1,0.0180961201850338,0.025031593751846
0.416,-3.67974465283472e-05,-3.82604401939781e-05,-3.98104813096253e-05,1.37868583736933e-11,1.47264570329875e-11,1.58013706286209e-11,1,0.0181737326493258,0.0251385459862646
0.417,-3.45347167815153e-05,-3.59077487654342e-05,-3.73624755158116e-05,1.37662177664144e-11,1.47050232233992e-11,1.57790993812745e-11,1,0.0182511541278139,0.0252452295446936
0.418,-3.2393694138674e-05,-3.36816032758124e-05,-3.50461424045694e-05,1.37456903498423e-11,1.46837394673915e-11,1.57570163514253e-11,1,0.0183283837278634,0.0253516432273112
0.419,-3.0369037595152e-05,-3.157645037261e-05,-3.28557036409502e-05,1.37253312014474e-11,1.46626070660072e-11,1.57350660279221e-11,1,0.0184054205787404,0.0254577858648375
0.42,-2.84555625146652e-05,-2.9586899288607e-05,-3.0785550062095e-05,1.3705056187141e-11,1.46415709417758e-11,1.57132249919978e-11,1,0.0184822638313664,0.0255636563181877
0.421,-2.66482409231762e-05,-2.77077221474157e-05,-2.88302419951484e-05,1.36849680892892e-11,1.46207282392119e-11,1.56915860513585e-11,1,0.0185589126580692,0.0256692534781166
0.422,-2.49422014434297e-05,-2.59338538954046e-05,-2.69845091864446e-05,1.36649532835043e-11,1.45999670686514e-11,1.56700329795312e-11,1,0.0186353662523399,0.0257745762648725
0.423,-2.33327288887038e-05,-2.42603918793089e-05,-2.5243250361991e-05,1.36451219247269e-11,1.45793945492689e-11,1.56486759314567e-11,1,0.0187116238285863,0.0258796236278462
0.424,-2.1815263534486e-05,-2.26825950889421e-05,-2.36015324395072e-05,1.36253274288234e-11,1.45588610611647e-11,1.56273657209161e-11,1,0.0187876846218947,0.0259843945452334
0.425,-2.03854000869943e-05,-2.11958830847086e-05,-2.20545894124759e-05,1.3605810488676e-11,1.45386159708383e-11,1.56063530154515e-11,1,0.0188635478877835,0.0260888880236825
0.426,-1.90388863674268e-05,-1.9795834629549e-05,-2.05978209266823e-05,1.35862887780391e-11,1.45183513648728e-11,1.55852995439854e-11,1,0.0189392129019752,0.0261931030979702
0.427,-1.77716217308792e-05,-1.84781860449903e-05,-1.92267905696503e-05,1.35669852088793e-11,1.44983226813e-11,1.55645062810406e-11,1,0.0190146789601465,0.0262970388306486
0.428,-1.6579655238649e-05,-1.72388293107786e-05,-1.79372238932884e-05,1.35476447768457e-11,1.44782614716621e-11,1.55436817930732e-11,1,0.0190899453777059,0.0264006943117262
0.429,-1.54591836025817e-05,-1.6073809927508e-05,-1.67250061899318e-05,1.35285185831613e-11,1.44584058267561e-11,1.55230524614969e-11,1,0.0191650114895477,0.0265040686583199
0.43,-1.44065489198143e-05,-1.49793245612989e-05,-1.55861800415977e-05,1.3509448334309e-11,1.44386148002995e-11,1.55025046619239e-11,1,0.0192398766498296,0.0266071610143387
0.431,-1.3418236215982e-05,-1.39517184893205e-05,-1.45169426620136e-05,1.34905376800165e-11,1.44189942104245e-11,1.54821259978899e-11,1,0.0193145402317375,0.0267099705501485
0.432,-1.24908708146001e-05,-1.2987482864592e-05,-1.35136430506142e-05,1.34716860063222e-11,1.43994282643389e-11,1.54618054470923e-11,1,0.0193890016272603,0.0268124964622541
0.433,-1.16212155499146e-05,-1.20832518180239e-05,-1.25727789771707e-05,1.34529110941417e-11,1.43799499217889e-11,1.54415837755328e-11,1,0.0194632602469601,0.0269147379729725
0.434,-1.08061678400807e-05,-1.12357994152181e-05,-1.16909938153095e-05,1.34343070522236e-11,1.43606407147778e-11,1.54215295047888e-11,1,0.0195373155197471,0.0270166943301107
0.435,-1.00427566370105e-05,-1.04420364850652e-05,-1.08650732426269e-05,1.34157220922637e-11,1.43413609980658e-11,1.54015133979613e-11,1,0.0196111668926591,0.0271183648066563
0.436,-9.32813926871751e-06,-9.69900733653389e-06,-1.00919418244624e-05,1.33972837164376e-11,1.43222365391049e-11,1.53816646919491e-11,1,0.0196848138306385,0.0272197487004586
0.437,-8.65959818940236e-06,-9.00388637955054e-06,-9.3686594978765e-06,1.33790509053433e-11,1.43033189459185e-11,1.53620206833072e-11,1,0.01975825581631,0.0273208453339143
0.438,-8.03453765195212e-06,-8.35397466520749e-06,-8.6924179716983e-06,1.33608289362708e-11,1.42844121947538e-11,1.53423896850913e-11,1,0.0198314923497671,0.0274216540536649
0.439,-7.45048031688391e-06,-7.7466963598785e-06,-8.06053705779911e-06,1.33427678628006e-11,1.42656728444046e-11,1.53229330265847e-11,1,0.0199045229483514,0.0275221742302824
0.44,-6.90506381111847e-06,-7.17959516718155e-06,-7.47046094809467e-06,1.33247154629479e-11,1.42469439023962e-11,1.5303486776419e-11,1,0.0199773471464412,0.0276224052579708
0.441,-6.39603724939333e-06,-6.65033071108566e-06,-6.9197544511233e-06,1.33068465101027e-11,1.42283906011398e-11,1.52842096617922e-11,1,0.0200499644952337,0.0277223465542564
0.442,-5.92125773033782e-06,-6.15667489267538e-06,-6.40609920120674e-06,1.32890235274297e-11,1.42099006172902e-11,1.52650140791688e-11,1,0.0201223745625401,0.0278219975596991
0.443,-5.47868681868022e-06,-5.69650823250721e-06,-5.92728985262993e-06,1.32713189396338e-11,1.41915411713822e-11,1.52459572744235e-11,1,0.0201945769325706,0.0279213577375854
0.444,-5.06638702430645e-06,-5.2678162096721e-06,-5.48123027039119e-06,1.32537153994805e-11,1.41732832067976e-11,1.52270080225336e-11,1,0.0202665712057307,0.0280204265736407
0.445,-4.68251828824153e-06,-4.86868560807107e-06,-5.06592972844468e-06,1.32362671170783e-11,1.41551709589849e-11,1.52081923443514e-11,1,0.0203383569984121,0.0281192035757345
0.446,-4.32533448496307e-06,-4.49730087966971e-06,-4.67949912563714e-06,1.32189341937872e-11,1.41371797081347e-11,1.51895050357065e-11,1,0.0204099339427897,0.0282176882735912
0.447,-3.99317994976113e-06,-4.15194053378755e-06,-4.32014722869661e-06,1.32017383136507e-11,1.41193276688434e-11,1.51709599743866e-11,1,0.0204813016866199,0.0283158802185056
0.448,-3.68448603922265e-06,-3.83097356083375e-06,-3.98617695109536e-06,1.31845506734507e-11,1.41014921094251e-11,1.51524391991953e-11,1,0.0205524598930383,0.0284137789830563
0.449,-3.3977677322502e-06,-3.53285589819704e-06,-3.67598167575704e-06,1.31675291330235e-11,1.40838295886736e-11,1.51340988352455e-11,1,0.0206234082403609,0.028511384160824
0.45,-3.13162027842278e-06,-3.25612694534409e-06,-3.38804162897891e-06,1.31505865225146e-11,1.40662355894994e-11,1.51158165845322e-11,1,0.0206941464218869,0.0286086953661131
0.451,-2.88471589984405e-06,-2.99940613454012e-06,-3.12092031221761e-06,1.31338334305453e-11,1.40488575633979e-11,1.50977728582968e-11,1,0.0207646741457022,0.0287057122336733
0.452,-2.65580055207456e-06,-2.76138956300815e-06,-2.87326099780195e-06,1.31170612566178e-11,1.403145134804e-11,1.50796961723154e-11,1,0.0208349911344895,0.0288024344184312
0.453,-2.44369074908074e-06,-2.54084669163877e-06,-2.64378329391159e-06,1.31003784209494e-11,1.40141353383028e-11,1.50617131614017e-11,1,0.0209050971253296,0.0288988615952099
0.454,-2.24727045665309e-06,-2.3366171148999e-06,-2.43127978361273e-06,1.30838157148816e-11,1.3996940325528e-11,1.50438446422374e-11,1,0.0209749918695146,0.0289949934584643
0.455,-2.06548805815974e-06,-2.14760740595114e-06,-2.2346127421689e-06,1.30673089536459e-11,1.39798094975219e-11,1.50260533182678e-11,1,0.0210446751323604,0.0290908297220168
0.456,-1.89735339598549e-06,-1.9727880404604e-06,-2.05271093622634e-06,1.30509461744588e-11,1.39628269883729e-11,1.50084129152406e-11,1,0.0211141466930158,0.0291863701187869
0.457,-1.74193489151748e-06,-1.81119040208125e-06,-1.88456650797569e-06,1.30346107171664e-11,1.39458705000761e-11,1.4990800267789e-11,1,0.0211834063442811,0.0292816144005353
0.458,-1.59835674605393e-06,-1.66190387207834e-06,-1.72923194686949e-06,1.30184053641347e-11,1.39290540907e-11,1.49733368065563e-11,1,0.0212524538924209,0.0293765623375999
0.459,-1.46579622456499e-06,-1.52407300509864e-06,-1.58581715097982e-06,1.3002295854575e-11,1.39123322237533e-11,1.49559644183062e-11,1,0.0213212891569844,0.0294712137186414
0.46,-1.34348102385443e-06,-1.39689479268686e-06,-1.45348657964398e-06,1.29862739485509e-11,1.38957022971509e-11,1.49386900419324e-11,1,0.0213899119706241,0.0295655683503885
0.461,-1.23068672619291e-06,-1.27961601569318e-06,-1.33145649861607e-06,1.2970277629698e-11,1.38791005598049e-11,1.49214468905812e-11,1,0.021458322178918,0.0296596260573855
0.462,-1.12673433916126e-06,-1.17153068629602e-06,-1.21899231845992e-06,1.29544465432563e-11,1.38626683916787e-11,1.4904378946301e-11,1,0.0215265196401905,0.0297533866817411
0.463,-1.03098792214639e-06,-1.07197758013322e-06,-1.11540602669002e-06,1.29386349724536e-11,1.38462587749577e-11,1.48873352881496e-11,1,0.0215945042253408,0.0298468500828858
0.464,-9.42852299473055e-07,-9.80337858518324e-07,-1.02005371366721e-06,1.29229626132099e-11,1.38299909718809e-11,1.48704338773231e-11,1,0.0216622758176648,0.0299400161373204
0.465,-8.61770860022086e-07,-8.96032780567987e-07,-9.3233319203509e-07,1.29073787248635e-11,1.38138172775526e-11,1.48536348151818e-11,1,0.0217298343126862,0.0300328847383785
0.466,-7.87223442751638e-07,-8.18521504661589e-07,-8.51681709107197e-07,1.28918820063717e-11,1.37977316204407e-11,1.48369268260229e-11,1,0.0217971796179862,0.0301254557959861
0.467,-7.18724307404231e-07,-7.47298978464976e-07,-7.77573751410514e-07,1.28764980449059e-11,1.37817634908444e-11,1.48203376654221e-11,1,0.0218643116530324,0.0302177292364207
0.468,-6.55820189389075e-07,-6.81893916480106e-07,-7.09518940303702e-07,1.28611492115904e-11,1.37658304893984e-11,1.48037884034613e-11,1,0.0219312303490147,0.0303097050020804
0.469,-5.98088437624069e-07,-6.21866863846892e-07,-6.47060017334306e-07,1.28459005585557e-11,1.37500028724036e-11,1.47873484290795e-11,1,0.0219979356486769,0.0304013830512461
0.47,-5.45135233957512e-07,-5.66808344982551e-07,-5.89770917870831e-07,1.28307100187575e-11,1.37342346696878e-11,1.47709674352958e-11,1,0.0220644275061552,0.0304927633578542
0.471,-4.96593892625619e-07,-5.16337095415268e-07,-5.37254931312278e-07,1.28156547873903e-11,1.37186035101267e-11,1.47547295561989e-11,1,0.022130705886814,0.0305838459112665
0.472,-4.52123238015023e-07,-4.70098375064416e-07,-4.89142946025027e-07,1.28006208063858e-11,1.37029992387794e-11,1.47385185653159e-11,1,0.0221967707670879,0.0306746307160465
0.473,-4.11406058924407e-07,-4.27762361032268e-07,-4.45091777031247e-07,1.27857104244289e-11,1.36875185664798e-11,1.47224333418849e-11,1,0.0222626221343194,0.0307651177917317
0.474,-3.7414763735073e-07,-3.89022617910528e-07,-4.04782574329847e-07,1.27708356043033e-11,1.36720760580966e-11,1.47063897518174e-11,1,0.0223282599866046,0.0308553071726164
0.475,-3.40074349790796e-07,-3.53594643463188e-07,-3.67919309673774e-07,1.27560540255645e-11,1.36567332963133e-11,1.4690454581967e-11,1,0.0223936843326348,0.0309451989075294
0.476,-3.08932338921424e-07,-3.21214487499118e-07,-3.34227339483448e-07,1.27413565809142e-11,1.36414777043847e-11,1.46746061482905e-11,1,0.0224588951915433,0.0310347930596179
0.477,-2.80486253504981e-07,-2.91637441680089e-07,-3.0345204157442e-07,1.27267129126918e-11,1.36262750215221e-11,1.46588114910418e-11,1,0.0225238925927527,0.0311240897061333
0.478,-2.54518054253021e-07,-2.64636797902423e-07,-2.75357523238547e-07,1.27121850372613e-11,1.36111920345794e-11,1.46431417338833e-11,1,0.0225886765758235,0.0312130889382189
0.479,-2.30825883428855e-07,-2.40002672963723e-07,-2.49725398296027e-07,1.26976888205343e-11,1.35961433084253e-11,1.46275084059178e-11,1,0.022653247190305,0.031301790860699
0.48,-2.09222995873216e-07,-2.1754089708434e-07,-2.26353630586491e-07,1.2683296253535e-11,1.35812021351267e-11,1.46119878349782e-11,1,0.0227176044955854,0.03139019559187
0.481,-1.89536749150166e-07,-1.97071963904845e-07,-2.05055441425406e-07,1.26689912900713e-11,1.3566350733768e-11,1.45965592043829e-11,1,0.0227817485607474,0.0314783032632967
0.482,-1.71607650542929e-07,-1.78430039593763e-07,-1.85658278569444e-07,1.26547483429718e-11,1.35515678539866e-11,1.45812042995352e-11,1,0.0228456794644221,0.0315661140196076
0.483,-1.55288458566442e-07,-1.61462028631758e-07,-1.68002844158979e-07,1.26405205747027e-11,1.3536795382546e-11,1.45658563335815e-11,1,0.0229093972946452,0.0316536280182927
0.484,-1.40443336731945e-07,-1.46026693942976e-07,-1.51942179188284e-07,1.26264584725255e-11,1.3522196817134e-11,1.45506887788693e-11,1,0.0229729021487137,0.0317408454295029
0.485,-1.2694705731368e-07,-1.31993828987424e-07,-1.37340802073942e-07,1.26124345342649e-11,1.35076381503618e-11,1.45355628575206e-11,1,0.023036194133049,0.0318277664358576
0.486,-1.14684252899844e-07,-1.19243479574857e-07,-1.24073898937968e-07,1.25984730460493e-11,1.34931423673157e-11,1.45205028556639e-11,1,0.023099273363054,0.0319143912322445
0.487,-1.03548713491306e-07,-1.07665213008434e-07,-1.12026563124992e-07,1.25846078349867e-11,1.34787493666355e-11,1.45055504066627e-11,1,0.023162139962977,0.0320007200256291
0.488,-9.34427270764086e-08,-9.71574324361291e-08,-1.01093081805032e-07,1.25708415031622e-11,1.34644574135978e-11,1.44907029084318e-11,1,0.0232247940657754,0.0320867530348625
0.489,-8.42764615125585e-08,-8.76267341669117e-08,-9.11762672323874e-08,1.25571302488081e-11,1.34502218390731e-11,1.44759117887139e-11,1,0.0232872358129812,0.0321724904904946
0.49,-7.59673857014809e-08,-7.89873058270815e-08,-8.21868305234813e-08,1.25434805771374e-11,1.34360500156361e-11,1.44611891905733e-11,1,0.0233494653545662,0.0322579326345841
0.491,-6.84397280553868e-08,-7.11603633032909e-08,-7.40427957921647e-08,1.2529869503064e-11,1.34219198255625e-11,1.44465090931578e-11,1,0.0234114828488122,0.0323430797205168
0.492,-6.16239703220105e-08,-6.40736244304774e-08,-6.6668952511395e-08,1.25163776912296e-11,1.34079114998131e-11,1.44319521611092e-11,1,0.0234732884621787,0.0324279320128209
0.493,-5.54563748711608e-08,-5.76608174978656e-08,-5.99963441132861e-08,1.25029045276726e-11,1.33939239907455e-11,1.44174212499126e-11,1,0.0235348823691752,0.0325124897869878
0.494,-4.98785436607932e-08,-5.18612226704795e-08,-5.3961790823058e-08,1.2489518967651e-11,1.33800266872985e-11,1.44029805443369e-11,1,0.0235962647522316,0.0325967533292909
0.495,-4.48370070971378e-08,-4.66192445099101e-08,-4.85074448733358e-08,1.24762301184633e-11,1.3366230865175e-11,1.43886482589783e-11,1,0.0236574358015741,0.0326807229366117
0.496,-4.02828411248495e-08,-4.18840138374961e-08,-4.35803762226933e-08,1.24630280054494e-11,1.33525243813104e-11,1.43744035771554e-11,1,0.0237183957150991,0.0327643989162641
0.497,-3.61713109178416e-08,-3.76090172563709e-08,-3.91321870862188e-08,1.2449850612245e-11,1.3338843918298e-11,1.43601901203549e-11,1,0.0237791446982499,0.0328477815858212
0.498,-3.24615395987105e-08,-3.3751752706937e-08,-3.51186535190937e-08,1.24367443427031e-11,1.33252363136716e-11,1.4346051256664e-11,1,0.0238396829638938,0.0329308712729441
0.499,-2.91162005187397e-08,-3.02734095057947e-08,-3.14993925058099e-08,1.24237412892081e-11,1.33117332261345e-11,1.43320225479138e-11,1,0.0239000107322019,0.0330136683152133
0.5,-2.61012316486904e-08,-2.71385713849354e-08,-2.82375529616838e-08,1.24107629555226e-11,1.32982591952158e-11,1.43180233294626e-11,1,0.02396012823053,0.0330961730599632
0.501,-2.33855707433388e-08,-2.43149411243392e-08,-2.52995292137834e-08,1.23978657201596e-11,1.32848671299812e-11,1.43041073777384e-11,1,0.0240200356932993,0.0331783858641144
0.502,-2.09409099379519e-08,-2.17730853954018e-08,-2.26546954997658e-08,1.23849858320313e-11,1.32714941467049e-11,1.4290214844781e-11,1,0.02407973336188,0.0332603070940118
0.503,-1.87414685918867e-08,-1.94861985679251e-08,-2.02751602208784e-08,1.23722364818446e-11,1.32582569055406e-11,1.42764610897017e-11,1,0.024139221484475,0.0333419371252624
0.504,-1.67637831519941e-08,-1.7429884226032e-08,-1.8135538588232e-08,1.23595448112135e-11,1.32450751755275e-11,1.42627628457737e-11,1,0.0241985003160076,0.0334232763425778
0.505,-1.4986512966806e-08,-1.55819532545939e-08,-1.62127425408498e-08,1.23469103864571e-11,1.32319558955596e-11,1.4249129653976e-11,1,0.0242575701180066,0.0335043251396147
0.506,-1.33902609490873e-08,-1.39222373772736e-08,-1.44857867298565e-08,1.23343058856806e-11,1.32188730447846e-11,1.42355380955417e-11,1,0.0243164311584949,0.033585083918819
0.507,-1.19574081135741e-08,-1.24324171114215e-08,-1.29356094941482e-08,1.23217248036711e-11,1.32058084086062e-11,1.42219612822569e-11,1,0.0243750837118795,0.0336655530912725
0.508,-1.06719610262589e-08,-1.10958631575377e-08,-1.1544907834414e-08,1.23092330599206e-11,1.31928365801337e-11,1.42084833482103e-11,1,0.0244335280588415,0.0337457330765397
0.509,-9.51941128051262e-09,-9.89749028091139e-09,-1.02979853724289e-08,1.22968484353447e-11,1.31799766413254e-11,1.41951199059132e-11,1,0.0244917644862286,0.0338256243025178
0.51,-8.48660616000613e-09,-8.82362284192889e-09,-9.18061242305424e-09,1.22844976378766e-11,1.31671518306675e-11,1.4181792892809e-11,1,0.0245497932869493,0.0339052272052892
0.511,-7.56162968438417e-09,-7.86187110248318e-09,-8.17989730551166e-09,1.22722288060928e-11,1.31544115877791e-11,1.4168554350602e-11,1,0.0246076147598651,0.0339845422289718
0.512,-6.73369329566575e-09,-7.00101757209609e-09,-7.28416807774246e-09,1.22600271948436e-11,1.31417442032766e-11,1.41553930035898e-11,1,0.0246652292096883,0.0340635698255759
0.513,-5.99303547413332e-09,-6.23091263307618e-09,-6.48286392884029e-09,1.22478533391701e-11,1.31291019722646e-11,1.41422524732593e-11,1,0.0247226369468781,0.0341423104548604
0.514,-5.33082964966972e-09,-5.54237878985439e-09,-5.7664355573514e-09,1.2235754076606e-11,1.31165378038089e-11,1.41291969443791e-11,1,0.0247798382875379,0.0342207645841891
0.515,-4.73909976365927e-09,-4.92712286985844e-09,-5.12625381119541e-09,1.22237428512584e-11,1.31040655756975e-11,1.41162368252901e-11,1,0.0248368335533157,0.0342989326883924
0.516,-4.21064291246387e-09,-4.37765559652831e-09,-4.55452600113537e-09,1.22118079537437e-11,1.30916705427808e-11,1.41033582382044e-11,1,0.0248936230713039,0.0343768152496284
0.517,-3.73895857070511e-09,-3.8872179949738e-09,-4.04421932921617e-09,1.21998917045063e-11,1.30792984949502e-11,1.40905013351622e-11,1,0.0249502071739419,0.0344544127572465
0.518,-3.31818381148555e-09,-3.44971404176928e-09,-3.5889908015993e-09,1.21880474462932e-11,1.30669967034203e-11,1.4077717290506e-11,1,0.0250065861989168,0.0345317257076501
0.519,-2.94303412369523e-09,-3.05964912086787e-09,-3.18312320078673e-09,1.21762643370826e-11,1.30547608313825e-11,1.40650035021506e-11,1,0.025062760489069,0.034608754604165
0.52,-2.60874936496708e-09,-2.71207384024488e-09,-2.82146661676613e-09,1.21645206928311e-11,1.30425644243037e-11,1.40523296124351e-11,1,0.0251187303922968,0.0346854999569072
0.521,-2.31104442484018e-09,-2.40253272137947e-09,-2.49938506696745e-09,1.21528594479448e-11,1.30304560544414e-11,1.40397450609786e-11,1,0.0251744962614621,0.0347619622826512
0.522,-2.04606425422207e-09,-2.12701744412014e-09,-2.21270785027983e-09,1.21412641225505e-11,1.30184153387947e-11,1.40272333679081e-11,1,0.0252300584542982,0.034838142104703
0.523,-1.81034287430673e-09,-1.88192422973313e-09,-1.95768517802924e-09,1.21297338492865e-11,1.30064427110443e-11,1.40147919311384e-11,1,0.0252854173333176,0.0349140399527712
0.524,-1.60076605833573e-09,-1.6640150338372e-09,-1.73094783124939e-09,1.21182733986425e-11,1.29945407732757e-11,1.40024250874782e-11,1,0.0253405732657221,0.0349896563628425
0.525,-1.4145373843609e-09,-1.47038225649029e-09,-1.52947041056478e-09,1.21068602192131e-11,1.29826882751261e-11,1.39901085507987e-11,1,0.0253955266233127,0.0350649918770569
0.526,-1.24914735933485e-09,-1.29841663332533e-09,-1.35053794276391e-09,1.20955133929568e-11,1.2970903431192e-11,1.39778605356966e-11,1,0.0254502777824014,0.0351400470435851
0.527,-1.10234538641327e-09,-1.14577808742536e-09,-1.19171555002656e-09,1.20841856486587e-11,1.29591402713014e-11,1.39656359393614e-11,1,0.0255048271237243,0.0352148224165083
0.528,-9.7211429617855e-10,-1.01036924920334e-09,-1.05082088690256e-09,1.20729077776605e-11,1.2947426117349e-11,1.39534633847305e-11,1,0.0255591750323541,0.0352893185556963
0.529,-8.5664724706197e-10,-8.90311442191399e-10,-9.25899169834654e-10,1.20617283522195e-11,1.29358186488904e-11,1.39414001176785e-11,1,0.0256133218976156,0.035363536026691
0.53,-7.543267993744e-10,-7.83922920067487e-10,-8.15200522537307e-10,1.20505931622272e-11,1.29242554158804e-11,1.39293836881604e-11,1,0.0256672681130024,0.0354374754005906
0.531,-6.63705950875587e-10,-6.89699149788309e-10,-7.17159455085326e-10,1.20395212896418e-11,1.29127576686816e-11,1.39174331781344e-11,1,0.0257210140760919,0.0355111372539322
0.532,-5.83490965613831e-10,-6.06294959550058e-10,-6.30376304107394e-10,1.20284619938016e-11,1.29012733655898e-11,1.39054965458962e-11,1,0.0257745601884646,0.0355845221685798
0.533,-5.12525847283507e-10,-5.32508391982295e-10,-5.5360041203989e-10,1.20174994087952e-11,1.28898883754169e-11,1.38936639970666e-11,1,0.0258279068556216,0.03565763073161
0.534,-4.49778302710063e-10,-4.67266113822473e-10,-4.85714963908979e-10,1.20065667477687e-11,1.28785354776284e-11,1.38818652753447e-11,1,0.0258810544869057,0.0357304635352035
0.535,-3.943270657919e-10,-4.09610229849117e-10,-4.25723257861665e-10,1.19956952357447e-11,1.28672432951615e-11,1.38701298710298e-11,1,0.0259340034954212,0.0358030211765329
0.536,-3.45350453963278e-10,-3.58686389617668e-10,-3.72736328781154e-10,1.19849000515537e-11,1.28560322110172e-11,1.38584777334416e-11,1,0.0259867542979562,0.0358753042576565
0.537,-3.02116043553874e-10,-3.13733051256898e-10,-3.25961782739193e-10,1.19741373934279e-11,1.28448562550232e-11,1.38468628924082e-11,1,0.0260393073149055,0.035947313385411
0.538,-2.63971372104627e-10,-2.74071807783438e-10,-2.84693732997832e-10,1.19634063940055e-11,1.28337119577326e-11,1.38352801437591e-11,1,0.0260916629701939,0.0360190491713054
0.539,-2.30335554449179e-10,-2.39098680524658e-10,-2.48303729140364e-10,1.19527573602674e-11,1.28226526618924e-11,1.38237858660073e-11,1,0.0261438216912004,0.0360905122314168
0.54,-2.00691737967801e-10,-2.08276269928614e-10,-2.16232597799459e-10,1.194213868419e-11,1.28116245910748e-11,1.3812326282725e-11,1,0.0261957839086851,0.0361617031862892
0.541,-1.74580321553319e-10,-1.81126701311041e-10,-1.87983109113665e-10,1.19316128158187e-11,1.28006923637292e-11,1.38009647113191e-11,1,0.0262475500567141,0.0362326226608293
0.542,-1.51592867165401e-10,-1.57225294415697e-10,-1.63113370900414e-10,1.1921064829723e-11,1.27897371512975e-11,1.37895788537845e-11,1,0.0262991205725889,0.0363032712842101
0.543,-1.3136659945609e-10,-1.36194856174138e-10,-1.4123091411633e-10,1.19106131207802e-11,1.27788821191466e-11,1.37782970796585e-11,1,0.0263504958967724,0.0363736496897672
0.544,-1.13579501272859e-10,-1.17700564572498e-10,-1.21987350776287e-10,1.19002277650104e-11,1.27680956085729e-11,1.3767086429195e-11,1,0.0264016764728198,0.0364437585149052
0.545,-9.79459096293878e-11,-1.01445398956179e-10,-1.05073626015251e-10,1.18898727669015e-11,1.27573403230219e-11,1.37559087384775e-11,1,0.0264526627473088,0.0365135984010003
0.546,-8.42125535971405e-11,-8.71660178931866e-11,-9.02157324539354e-11,1.1879615346988e-11,1.27466882535177e-11,1.37448394679773e-11,1,0.0265034551697693,0.0365831699933034
0.547,-7.21550154694772e-11,-7.4629082427724e-11,-7.71708755925582e-11,1.18693635649258e-11,1.2736040954503e-11,1.37337719322006e-11,1,0.026554054192617,0.0366524739408496
0.548,-6.1574561855543e-11,-6.3627956636142e-11,-6.5724048599336e-11,1.18591620898445e-11,1.27254456971926e-11,1.37227607749368e-11,1,0.0266044602710847,0.0367215108963619
0.549,-5.2295304371619e-11,-5.39797603317516e-11,-5.56849635846568e-11,1.18490187279996e-11,1.27149115888847e-11,1.3711809465633e-11,1,0.0266546738631565,0.0367902815161619
0.55,-4.41616665111666e-11,-4.55227314177797e-11,-4.68853003296466e-11,1.18389156984755e-11,1.27044182465785e-11,1.37009041265013e-11,1,0.0267046954295025,0.0368587864600796
0.551,-3.70361115907547e-11,-3.81138662297609e-11,-3.9176267264962e-11,1.18288798894861e-11,1.2693995594254e-11,1.36900707783938e-11,1,0.0267545254334137,0.0369270263913631
0.552,-3.07971317718703e-11,-3.16268244232587e-11,-3.24264027087851e-11,1.18189099999888e-11,1.26836414635068e-11,1.36793094213106e-11,1,0.0268041643407385,0.0369950019765921
0.553,-2.53374357085667e-11,-2.59500480999375e-11,-2.65196302418058e-11,1.18089288347889e-11,1.26732730212908e-11,1.36685333190778e-11,1,0.0268536126198201,0.0370627138855912
0.554,-2.05623404588018e-11,-2.09850917025356e-11,-2.13535153101296e-11,1.17990252984645e-11,1.26629882794826e-11,1.36578439530188e-11,1,0.0269028707414325,0.0371301627913422
0.555,-1.63883386028463e-11,-1.66451262495482e-11,-1.68377126477659e-11,1.17891616607801e-11,1.26527412679101e-11,1.36471944855998e-11,1,0.0269519391787212,0.0371973493699022
0.556,-1.27418180173589e-11,-1.28536140064917e-11,-1.2892582834656e-11,1.17793478963957e-11,1.26425484664461e-11,1.3636600529332e-11,1,0.0270008184071415,0.0372642743003192
0.557,-9.55793083567968e-12,-9.54313017498265e-12,-9.44796671453751e-12,1.1769614362972e-11,1.26324397990707e-11,1.3626093309238e-11,1,0.0270495089043986,0.0373309382645498
0.558,-6.77957906827786e-12,-6.65430514509846e-12,-6.44209425387787e-12,1.17598964420595e-11,1.26223458768449e-11,1.36156025690171e-11,1,0.0270980111503897,0.037397341947379
0.559,-4.35652252120389e-12,-4.1349024898496e-12,-3.82060962728081e-12,1.17502570173844e-11,1.26123339203033e-11,1.36051968302464e-11,1,0.0271463256271441,0.0374634860363387
0.56,-2.24457561912028e-12,-1.93897675693222e-12,-1.53570645783363e-12,1.17406410114762e-11,1.26023458162094e-11,1.35948162449662e-11,1,0.027194452818767,0.0375293712216307
0.561,-4.04899638123402e-13,-2.61470532725294e-14,4.5462852232836e-13,1.17310675062932e-11,1.25924032486069e-11,1.35844824972198e-11,1,0.0272423932113822,0.0375949981960471
0.562,1.19662613151661e-12,1.63906258357494e-12,2.18731456558263e-12,1.17215750994326e-11,1.25825435140503e-11,1.35742354856472e-11,1,0.027290147293076,0.0376603676548941
0.563,2.5899529916551e-12,3.08779607785525e-12,3.69475370437522e-12,1.17120709831886e-11,1.25726707690677e-11,1.35639745962868e-11,1,0.027337715553843,0.0377254802959175
0.564,3.80136200295311e-12,4.34738009480462e-12,5.00537979120086e-12,1.17026076329463e-11,1.25628405248102e-11,1.35537562076515e-11,1,0.0273850984855299,0.0377903368192259
0.565,4.85391284457681e-12,5.44178938022277e-12,6.14413554755888e-12,1.16932414272186e-11,1.25531134965995e-11,1.35436445045101e-11,1,0.0274322965817826,0.0378549379272176
0.566,5.7678098408509e-12,6.39203143540379e-12,7.13288716286398e-12,1.16839329010465e-11,1.25434437142635e-11,1.35335952514137e-11,1,0.0274793103379937,0.0379192843245096
0.567,6.56075150803903e-12,7.21650907434257e-12,7.99077817803528e-12,1.16746464925988e-11,1.25337969170136e-11,1.35235694170843e-11,1,0.0275261402512499,0.0379833767178643
0.568,7.24823326359036e-12,7.93133397500312e-12,8.73457556282986e-12,1.16653683240875e-11,1.25241574923385e-11,1.35135505216488e-11,1,0.02757278682028,0.0380472158161194
0.569,7.84381804300183e-12,8.55060727084078e-12,9.37894987368404e-12,1.1656190335857e-11,1.25146247531571e-11,1.35036426485158e-11,1,0.0276192505454028,0.0381108023301167
0.57,8.3593657169978e-12,9.08666241208889e-12,9.93673286014962e-12,1.16470344653508e-11,1.25051158664236e-11,1.34937581941497e-11,1,0.02766553192848,0.0381741369726363
0.571,8.80524559515594e-12,9.55027897042715e-12,1.0419145581031e-11,1.16379479837836e-11,1.24956776696716e-11,1.34839465981695e-11,1,0.0277116314728634,0.0382372204583262
0.572,9.19051293402084e-12,9.95087519328752e-12,1.083598055035e-11,1.16288840536216e-11,1.24862633253675e-11,1.34741610230416e-11,1,0.0277575496833484,0.0383000535036371
0.573,9.52307113374906e-12,1.02966658636905e-11,1.11957916895666e-11,1.16198418075031e-11,1.24768706651068e-11,1.3464397131957e-11,1,0.0278032870661241,0.0383626368267556
0.574,9.80982222537063e-12,1.05948270989753e-11,1.15060443811599e-11,1.16108880322818e-11,1.24675708125521e-11,1.34547286506637e-11,1,0.0278488441287261,0.0384249711475386
0.575,1.00567813625385e-11,1.08516156130389e-11,1.17732473076115e-11,1.16018978278676e-11,1.24582323624001e-11,1.34450202707304e-11,1,0.0278942213799913,0.0384870571874524
0.576,1.02691960837675e-11,1.10724853764899e-11,1.20030756167733e-11,1.15929999974784e-11,1.24489893220392e-11,1.34354125047587e-11,1,0.0279394193300082,0.0385488956695042
0.577,1.04516425895873e-11,1.12621956031844e-11,1.2200481944169e-11,1.15841524740701e-11,1.24397996244252e-11,1.34258593825765e-11,1,0.0279844384900747,0.0386104873181851
0.578,1.06080968662048e-11,1.14248805728467e-11,1.23697675366574e-11,1.15753457166634e-11,1.24306519938555e-11,1.34163496284812e-11,1,0.0280292793726513,0.038671832859406
0.579,1.0742024891125e-11,1.15641428724556e-11,1.25146811316701e-11,1.15665866641523e-11,1.24215538029049e-11,1.34068936508136e-11,1,0.0280739424913172,0.0387329330204375
0.58,1.08564403127065e-11,1.16831171473319e-11,1.26384866114271e-11,1.15578779186221e-11,1.24125076536585e-11,1.33974905822121e-11,1,0.0281184283607265,0.0387937885298507
0.581,1.09539634307598e-11,1.17845277806949e-11,1.27440150446412e-11,1.15491964949865e-11,1.24034896936687e-11,1.33881161365479e-11,1,0.0281627374965652,0.0388544001174581
0.582,1.10368689014428e-11,1.18707387669614e-11,1.28337297386483e-11,1.15405792561196e-11,1.23945376531709e-11,1.33788128145462e-11,1,0.028206870415508,0.0389147685142553
0.583,1.1107134743199e-11,1.19438083555357e-11,1.29097687401325e-11,1.15319828339344e-11,1.23856085977592e-11,1.33695303092263e-11,1,0.0282508276351776,0.038974894452365
0.584,1.11664744291418e-11,1.20055181074274e-11,1.29739873358514e-11,1.15234375860918e-11,1.23767333187752e-11,1.33603033150576e-11,1,0.0282946096741021,0.0390347786649795
0.585,1.12163776530561e-11,1.20574153959774e-11,1.30279962165525e-11,1.15149187927821e-11,1.23678844943242e-11,1.33511049438262e-11,1,0.0283382170516751,0.0390944218863063
0.586,1.12581359165698e-11,1.2100842463475e-11,1.30731927019956e-11,1.15065010471149e-11,1.23591410543245e-11,1.33420149928121e-11,1,0.0283816502881146,0.0391538248515118
0.587,1.12928655142397e-11,1.213696200833e-11,1.311078415972e-11,1.14980412344035e-11,1.23503525115143e-11,1.33328782042641e-11,1,0.0284249099044255,0.039212988296671
0.588,1.13215335544037e-11,1.21667797364777e-11,1.31418174953435e-11,1.14896690252275e-11,1.23416559090483e-11,1.33238394275925e-11,1,0.0284679964223571,0.0392719129587094
0.589,1.13449813779476e-11,1.21911686475074e-11,1.31672034386909e-11,1.14813141632863e-11,1.23329783885406e-11,1.3314817130794e-11,1,0.0285109103643681,0.0393305995753553
0.59,1.13639336656035e-11,1.2210883346131e-11,1.31877260847735e-11,1.1473019582986e-11,1.23243615833546e-11,1.33058607534875e-11,1,0.0285536522535863,0.0393890488850852
0.591,1.1379017519908e-11,1.22265752210138e-11,1.32040628431085e-11,1.14647119922595e-11,1.23157326351042e-11,1.32968896310315e-11,1,0.0285962226137728,0.0394472616270756
0.592,1.13907767766708e-11,1.22388106593707e-11,1.32168026523161e-11,1.1456510653346e-11,1.2307212540752e-11,1.32880338676866e-11,1,0.0286386219692831,0.0395052385411496
0.593,1.13996759081025e-11,1.22480719143281e-11,1.32264485822042e-11,1.14482937019211e-11,1.22986777012501e-11,1.32791624918305e-11,1,0.028680850845034,0.0395629803677323
0.594,1.14061199721349e-11,1.2254782258414e-11,1.32334386504507e-11,1.14401409352649e-11,1.22902079138787e-11,1.32703570354664e-11,1,0.0287229097664643,0.0396204878477976
0.595,1.14104637197188e-11,1.22593064172394e-11,1.32381544962201e-11,1.14320280672486e-11,1.22817814945941e-11,1.32615984166362e-11,1,0.028764799259502,0.0396777617228237
0.596,1.14130050896111e-11,1.22619570747107e-11,1.32409213801643e-11,1.14239585673193e-11,1.22733993107582e-11,1.32528840332546e-11,1,0.0288065198505287,0.0397348027347447
0.597,1.14140038566524e-11,1.22630039803284e-11,1.32420185927629e-11,1.1415925062902e-11,1.22650535561153e-11,1.3244209548513e-11,1,0.0288480720663452,0.0397916116259044
0.598,1.1413683800171e-11,1.22626800207193e-11,1.32416889953024e-11,1.14079605137429e-11,1.22567815272201e-11,1.32356096568809e-11,1,0.0288894564341379,0.0398481891390105
0.599,1.14122431123242e-11,1.22611903269343e-11,1.32401485608558e-11,1.14000167812656e-11,1.22485294476449e-11,1.32270305819304e-11,1,0.0289306734814462,0.0399045360170905
0.6,1.14098409539909e-11,1.22587005650654e-11,1.32375672923235e-11,1.13921038401299e-11,1.22403103278157e-11,1.32184862014495e-11,1,0.0289717237361289,0.0399606530034465
0.601,1.1406619572496e-11,1.2255361656055e-11,1.32341013148185e-11,1.13842121493568e-11,1.223211289203e-11,1.32099643723738e-11,1,0.0290126077263322,0.0400165408416118
0.602,1.14027012658446e-11,1.22512954642273e-11,1.32298772631545e-11,1.13763811739054e-11,1.22239766052468e-11,1.32015075954284e-11,1,0.0290533259804579,0.040072200275308
0.603,1.13981931532114e-11,1.22466177823743e-11,1.32250174353366e-11,1.13685636425609e-11,1.22158563646557e-11,1.31930638289091e-11,1,0.0290938790271327,0.0401276320484033
0.604,1.13931863075789e-11,1.22414192497977e-11,1.32196155064324e-11,1.13608085612615e-11,1.22078007425142e-11,1.31846903186905e-11,1,0.0291342673951763,0.04018283690487
0.605,1.13877579241417e-11,1.22357813985008e-11,1.3213757345254e-11,1.135304740843e-11,1.21997386151595e-11,1.31763098695781e-11,1,0.0291744916135726,0.0402378155887448
0.606,1.13819695855832e-11,1.22297710153374e-11,1.32075123407405e-11,1.13453504403671e-11,1.21917432746588e-11,1.31679970746812e-11,1,0.0292145522114377,0.0402925688440866
0.607,1.13758811398634e-11,1.22234475145866e-11,1.32009420755752e-11,1.13376643143259e-11,1.21837587761797e-11,1.31596972902104e-11,1,0.0292544497179927,0.040347097414939
0.608,1.13695394245161e-11,1.22168620705909e-11,1.31940977241007e-11,1.13300146174777e-11,1.21758120079363e-11,1.31514374043795e-11,1,0.029294184662533,0.0404014020452896
0.609,1.13629891086708e-11,1.2210058918799e-11,1.31870278585744e-11,1.13224069876738e-11,1.21679073067371e-11,1.31432208866356e-11,1,0.0293337575744005,0.0404554834790319
0.61,1.13562657541588e-11,1.22030749220847e-11,1.31797689081892e-11,1.13148206082325e-11,1.21600273253475e-11,1.31350277876585e-11,1,0.0293731689829558,0.0405093424599285
0.611,1.13493997186409e-11,1.21959430401941e-11,1.31723564347763e-11,1.13072962451555e-11,1.21522106613647e-11,1.3126902342897e-11,1,0.0294124194175493,0.0405629797315722
0.612,1.13424161556075e-11,1.21886888602984e-11,1.31648173265497e-11,1.1299786627228e-11,1.21444096098933e-11,1.31187933780086e-11,1,0.0294515094074959,0.040616396037351
0.613,1.13353415195916e-11,1.21813410053351e-11,1.31571810738085e-11,1.1292338158303e-11,1.21366710084669e-11,1.31107485978887e-11,1,0.0294904394820461,0.0406695921204105
0.614,1.13281944588706e-11,1.21739168225388e-11,1.31494624217021e-11,1.12849044345276e-11,1.21289484532328e-11,1.31027220323654e-11,1,0.0295292101703614,0.0407225687236204
0.615,1.13209875501896e-11,1.21664297560165e-11,1.31416804521889e-11,1.12774880579869e-11,1.21212436789142e-11,1.30947102119916e-11,1,0.029567822001487,0.0407753265895374
0.616,1.13137381407835e-11,1.21588993214072e-11,1.31338533798653e-11,1.12701536471305e-11,1.21136230386842e-11,1.30867885972386e-11,1,0.0296062755043263,0.0408278664603716
0.617,1.13064583737166e-11,1.21513363607328e-11,1.31259916130722e-11,1.12628287772532e-11,1.21060149751995e-11,1.30788782581881e-11,1,0.0296445712076173,0.0408801890779545
0.618,1.12991569226062e-11,1.21437521496959e-11,1.31181064275121e-11,1.12555260251002e-11,1.2098429029439e-11,1.30709922052663e-11,1,0.0296827096399057,0.0409322951837031
0.619,1.12918450631549e-11,1.21361557955946e-11,1.31102099662495e-11,1.12482792177793e-11,1.2090901196915e-11,1.30631660003044e-11,1,0.0297206913295217,0.0409841855185886
0.62,1.12845258311289e-11,1.2128553803642e-11,1.31023083008164e-11,1.12410723090983e-11,1.20834141303927e-11,1.30553840307912e-11,1,0.0297585168045559,0.0410358608231044
0.621,1.12772065991029e-11,1.21209509443276e-11,1.30944049006598e-11,1.12338654004174e-11,1.20759279312321e-11,1.30476003265545e-11,1,0.029796186592836,0.0410873218372343
0.622,1.12698943059708e-11,1.21133545902263e-11,1.30865084393972e-11,1.1226716171292e-11,1.20685015800315e-11,1.30398799397247e-11,1,0.0298337012219021,0.0411385693004207
0.623,1.12625937222222e-11,1.21057703791894e-11,1.30786241211989e-11,1.12195912282953e-11,1.20610995149595e-11,1.3032185573747e-11,1,0.0298710612189858,0.0411896039515352
0.624,1.12553078836231e-11,1.20982030817063e-11,1.30707545481501e-11,1.12125504193872e-11,1.20537846197422e-11,1.30245822807518e-11,1,0.0299082671109861,0.0412404265288472
0.625,1.12480424280248e-11,1.20906557335432e-11,1.30629083938683e-11,1.12054909622017e-11,1.20464523772901e-11,1.30169581710748e-11,1,0.0299453194244494,0.0412910377699971
0.626,1.12407969217465e-11,1.20831292020618e-11,1.30550847909916e-11,1.11984766078266e-11,1.20391639366058e-11,1.30093826336553e-11,1,0.0299822186855449,0.0413414384119632
0.627,1.12335739668734e-11,1.20756247883047e-11,1.30472837395201e-11,1.11914778659628e-11,1.20318937105179e-11,1.30018261781939e-11,1,0.0300189654200452,0.0413916291910366
0.628,1.12263709613203e-11,1.20681420585911e-11,1.30395052394539e-11,1.11845116501641e-11,1.2024656877857e-11,1.29943018151168e-11,1,0.0300555601533049,0.0414416108427911
0.629,1.12191939766193e-11,1.20606870844531e-11,1.30317544949632e-11,1.11775905371758e-11,1.20174677500917e-11,1.29868277590206e-11,1,0.0300920034102393,0.0414913841020566
0.63,1.12120447474939e-11,1.20532602995715e-11,1.30240332407716e-11,1.11707058533805e-11,1.2010316352562e-11,1.29793927342026e-11,1,0.030128295715305,0.0415409497028918
0.631,1.12049219729016e-11,1.20458612702656e-11,1.30163414768791e-11,1.11638090265209e-11,1.20031510772445e-11,1.29719438315967e-11,1,0.0301644375924795,0.0415903083785583
0.632,1.11978304233318e-11,1.20384930323014e-11,1.30086835400944e-11,1.11570236556446e-11,1.19961037631233e-11,1.29646163596342e-11,1,0.0302004295652402,0.0416394608614913
0.633,1.11907722671889e-11,1.20311603561685e-11,1.30010602977793e-11,1.11502378510875e-11,1.19890529795552e-11,1.29572854182247e-11,1,0.030236272156548,0.0416884078832793
0.634,1.1183740565579e-11,1.2023855869292e-11,1.29934665457632e-11,1.11434485770834e-11,1.19819987265402e-11,1.29499510073683e-11,1,0.030271965888826,0.0417371501746344
0.635,1.11767361858639e-11,1.2016579571672e-11,1.2985899681961e-11,1.11366992017192e-11,1.1974987841612e-11,1.29426608319605e-11,1,0.0303075112839407,0.0417856884653684
0.636,1.11697604290861e-11,1.20093340653937e-11,1.29783657779048e-11,1.11299849545055e-11,1.19680138195577e-11,1.29354114225544e-11,1,0.030342908863185,0.0418340234843695
0.637,1.11628150299692e-11,1.20021189167763e-11,1.29708657009564e-11,1.11233166774638e-11,1.19610862013564e-11,1.29282097180439e-11,1,0.0303781591472593,0.0418821559595777
0.638,1.11559025905983e-11,1.19949375952666e-11,1.29634011858393e-11,1.11166869980195e-11,1.19541976144333e-11,1.2921048779535e-11,1,0.030413262656254,0.0419300866179613
0.639,1.11490235446543e-11,1.19877905345456e-11,1.29559713651917e-11,1.11100959161725e-11,1.19473523955971e-11,1.29139303417514e-11,1,0.0304482199096322,0.0419778161854943
0.64,1.1142178759499e-11,1.19806807703793e-11,1.29485771063753e-11,1.11035052680064e-11,1.19405058757183e-11,1.2906811036606e-11,1,0.0304830314262126,0.0420253453871334
0.641,1.11353647656853e-11,1.19736017975547e-11,1.29412175420285e-11,1.1096951916395e-11,1.19336983871177e-11,1.2899733364824e-11,1,0.0305176977241518,0.042072674946795
0.642,1.11285806958517e-11,1.19665536160718e-11,1.29338918047894e-11,1.10904098404863e-11,1.19269017405388e-11,1.28926678361063e-11,1,0.0305522193209292,0.0421198055873349
0.643,1.11218269836788e-11,1.19595370932923e-11,1.29265981599347e-11,1.10839484292191e-11,1.19201892280485e-11,1.28856899109242e-11,1,0.0305865967333293,0.0421667380305249
0.644,1.11151083996563e-11,1.19525574333867e-11,1.29193426789964e-11,1.10775108703998e-11,1.19135027364103e-11,1.28787371392325e-11,1,0.0306208304774272,0.0422134729970342
0.645,1.11084223416991e-11,1.19456124679507e-11,1.29121227598894e-11,1.10710663726865e-11,1.19068080048357e-11,1.28717774286469e-11,1,0.0306549210685725,0.0422600112064075
0.646,1.11017675087643e-11,1.1938699161218e-11,1.29049331984432e-11,1.10646583041663e-11,1.19001505698157e-11,1.28648558819777e-11,1,0.0306888690213729,0.0423063533770437
0.647,1.10951395640435e-11,1.19318131763801e-11,1.28977748620196e-11,1.10582493682843e-11,1.18934931347958e-11,1.28579326005851e-11,1,0.0307226748496806,0.0423525002261778
0.648,1.108854024226e-11,1.19249588502457e-11,1.28906486179803e-11,1.10519332401082e-11,1.18869324106097e-11,1.28511116678776e-11,1,0.0307563390665757,0.0423984524698594
0.649,1.10819738802226e-11,1.19181379175382e-11,1.28835570684105e-11,1.10455997646974e-11,1.18803513034227e-11,1.28442716532118e-11,1,0.0307898621843544,0.0424442108229372
0.65,1.10754348400799e-11,1.1911345607768e-11,1.28764950091398e-11,1.10393022847988e-11,1.18738109622374e-11,1.2837471537186e-11,1,0.0308232447145119,0.0424897759990358
0.651,1.10689257239172e-11,1.19045845230203e-11,1.28694650422534e-11,1.10330386320079e-11,1.18673044481599e-11,1.28307069829914e-11,1,0.0308564871677298,0.0425351487105404
0.652,1.10624504348622e-11,1.18978581327422e-11,1.28624706371983e-11,1.10268235514743e-11,1.18608469400205e-11,1.28239936031393e-11,1,0.0308895900538624,0.0425803296685771
0.653,1.10560102739576e-11,1.18911673042954e-11,1.28555161307831e-11,1.10206579105598e-11,1.18544414735855e-11,1.28173348670768e-11,1,0.0309225538819226,0.0426253195829965
0.654,1.104960350648e-11,1.18845124713607e-11,1.28485971861991e-11,1.10145026779862e-11,1.18480477165339e-11,1.28106882740786e-11,1,0.0309553791600696,0.0426701191623559
0.655,1.10432288313866e-11,1.18778901644911e-11,1.28417129360847e-11,1.10083704304986e-11,1.18416756435258e-11,1.28040633651239e-11,1,0.030988066395595,0.0427147291139018
0.656,1.1036884947635e-11,1.18712990826442e-11,1.28348625130781e-11,1.10022724437997e-11,1.1835342168115e-11,1.2797478354809e-11,1,0.0310206160949101,0.0427591501435536
0.657,1.10305705541824e-11,1.18647396595006e-11,1.2828043315094e-11,1.0996177059186e-11,1.18290078253425e-11,1.2790894211856e-11,1,0.0310530287635345,0.0428033829558879
0.658,1.10242869520716e-11,1.18582118950605e-11,1.28212562094943e-11,1.09901272110635e-11,1.18227242232316e-11,1.27843612432454e-11,1,0.0310853049060821,0.042847428254121
0.659,1.10180311055363e-11,1.1851711886196e-11,1.28144994615553e-11,1.09841051185167e-11,1.1816469677739e-11,1.2777857764934e-11,1,0.0311174450262508,0.0428912867400952
0.66,1.10118038819385e-11,1.1845243536035e-11,1.28077748060007e-11,1.09781151183541e-11,1.18102467909498e-11,1.27713889810921e-11,1,0.0311494496268098,0.0429349591142619
0.661,1.10056096180866e-11,1.18388085793009e-11,1.28010857122773e-11,1.09721459348733e-11,1.18040447208423e-11,1.27649418812936e-11,1,0.0311813192095884,0.0429784460756677
0.662,1.09994431098104e-11,1.18324022455041e-11,1.27944252414913e-11,1.09662036396063e-11,1.17978708399913e-11,1.27585225370708e-11,1,0.0312130542754644,0.0430217483219388
0.663,1.09933047907906e-11,1.18260254020064e-11,1.27877933936427e-11,1.0960279125255e-11,1.1791717775822e-11,1.27521257442531e-11,1,0.0312446553243533,0.0430648665492673
0.664,1.09871955283891e-11,1.18196789161695e-11,1.27811953729018e-11,1.0954399713714e-11,1.17856098144631e-11,1.27457757889693e-11,1,0.0312761228551973,0.0431078014523965
0.665,1.09811135878823e-11,1.18133601859083e-11,1.277462684246e-11,1.09485294094713e-11,1.17795109604024e-11,1.27394362420263e-11,1,0.031307457365955,0.0431505537246083
0.666,1.0975056800866e-11,1.18070683438609e-11,1.27680869349556e-11,1.09426695135695e-11,1.17734242494061e-11,1.27331071034242e-11,1,0.0313386593535905,0.0431931240577083
0.667,1.09690269020635e-11,1.18008055584318e-11,1.27615747830268e-11,1.09368568888824e-11,1.17673865443479e-11,1.27268291391647e-11,1,0.031369729314063,0.0432355131420129
0.668,1.09630269272409e-11,1.17945722633017e-11,1.27550938561205e-11,1.09310841628352e-11,1.17613887379298e-11,1.27205936756303e-11,1,0.031400667742318,0.0432777216663373
0.669,1.09570603458453e-11,1.17883732289603e-11,1.27486476236838e-11,1.09253482996619e-11,1.17554295291089e-11,1.27143989780976e-11,1,0.0314314751322762,0.0433197503179825
0.67,1.09511202189827e-11,1.17822023838754e-11,1.27422326162696e-11,1.09195955229346e-11,1.17494529730533e-11,1.27081869333301e-11,1,0.0314621519768254,0.043361599782723
0.671,1.09452052456105e-11,1.17760575596426e-11,1.27358444970693e-11,1.09138791754004e-11,1.17435137135524e-11,1.27020130524791e-11,1,0.031492698767809,0.0434032707447938
0.672,1.09393149920478e-11,1.17699383225811e-11,1.27294832660829e-11,1.09081728025262e-11,1.17375857297541e-11,1.26958495799689e-11,1,0.031523115996019,0.0434447638868801
0.673,1.09334498919755e-11,1.17638459737335e-11,1.27231489233104e-11,1.09024985220363e-11,1.17316920067445e-11,1.26897234040135e-11,1,0.0315534041511856,0.0434860798901047
0.674,1.09276138485215e-11,1.17577839825467e-11,1.27168466729222e-11,1.0896894931528e-11,1.17258720094826e-11,1.26836726885293e-11,1,0.0315835637219688,0.0435272194340168
0.675,1.09218072953665e-11,1.17517510479781e-11,1.27105765149182e-11,1.08912831010832e-11,1.17200429049225e-11,1.26776132994277e-11,1,0.0316135951959512,0.0435681831965832
0.676,1.09160250283402e-11,1.17457450016234e-11,1.27043323777665e-11,1.0885682546341e-11,1.1714224642384e-11,1.26715634513053e-11,1,0.0316434990596273,0.0436089718541744
0.677,1.09102674811234e-11,1.17397641087591e-11,1.26981151288286e-11,1.08801253596857e-11,1.17084536510603e-11,1.26655621754401e-11,1,0.0316732757983965,0.0436495860815555
0.678,1.09045389905249e-11,1.1733812272513e-11,1.2691929972275e-11,1.08745872549887e-11,1.17027004406522e-11,1.2659580848895e-11,1,0.0317029258965556,0.0436900265518768
0.679,1.0898834786055e-11,1.17278868908e-11,1.268576910185e-11,1.08690803753142e-11,1.16969801899902e-11,1.26536342168193e-11,1,0.0317324498372899,0.0437302939366626
0.68,1.08931583371608e-11,1.1721990999386e-11,1.26796385890859e-11,1.08636025522579e-11,1.16912894296273e-11,1.26477188097662e-11,1,0.0317618481026663,0.0437703889058026
0.681,1.0887510077523e-11,1.17161228635476e-11,1.26735375666209e-11,1.08581542195008e-11,1.16856311953295e-11,1.26418354950975e-11,1,0.0317911211736257,0.0438103121275414
0.682,1.08818869713756e-11,1.17102816159231e-11,1.26674642997315e-11,1.08526954784027e-11,1.16799612516483e-11,1.26359417720878e-11,1,0.0318202695299758,0.0438500642684706
0.683,1.08762859829525e-11,1.17044637870656e-11,1.26614153189708e-11,1.08472683960081e-11,1.1674324701394e-11,1.26300810088242e-11,1,0.0318492936503832,0.0438896459935179
0.684,1.08707118827434e-11,1.16986741474645e-11,1.26553958285092e-11,1.08419076667865e-11,1.16687558053552e-11,1.26242905018614e-11,1,0.0318781940123674,0.0439290579659396
0.685,1.08651664054715e-11,1.16929126971199e-11,1.26494049609849e-11,1.08365426007562e-11,1.16631812714652e-11,1.26184982601751e-11,1,0.0319069710922944,0.0439683008473131
0.686,1.08596473827327e-11,1.16871798697127e-11,1.26434444511214e-11,1.08311979177267e-11,1.1657630156342e-11,1.26127268351706e-11,1,0.0319356253653686,0.0440073752975264
0.687,1.08541491766756e-11,1.16814691600298e-11,1.26375064926632e-11,1.08258684135276e-11,1.16520924853258e-11,1.26069710226773e-11,1,0.0319641573056277,0.0440462819747716
0.688,1.08486748230663e-11,1.16757827364755e-11,1.26315971571422e-11,1.08205757722024e-11,1.16465938455879e-11,1.26012542414622e-11,1,0.0319925673859355,0.0440850215355359
0.689,1.084322692399e-11,1.16701232011351e-11,1.26257129751117e-11,1.0815297008665e-11,1.16411090836377e-11,1.25955530727584e-11,1,0.0320208560779767,0.0441235946345953
0.69,1.08378041784041e-11,1.1664489252966e-11,1.26198565486568e-11,1.08100650826615e-11,1.16356733276257e-11,1.25899013436737e-11,1,0.0320490238522501,0.0441620019250059
0.691,1.08324078873512e-11,1.16588830603725e-11,1.26140287451393e-11,1.08048548407014e-11,1.16302605566998e-11,1.25842747680793e-11,1,0.0320770711780635,0.044200244058098
0.692,1.08270345813843e-11,1.16533015875886e-11,1.26082252277504e-11,1.0799635491443e-11,1.16248382447948e-11,1.25786377841441e-11,1,0.0321049985235279,0.0442383216834682
0.693,1.08216833931418e-11,1.1647742232529e-11,1.26024468638519e-11,1.07944295862916e-11,1.16194306780393e-11,1.25730146779968e-11,1,0.0321328063555516,0.0442762354489724
0.694,1.08163560573471e-11,1.16422088983215e-11,1.25966945208056e-11,1.07892982742497e-11,1.16141003064785e-11,1.2567475705938e-11,1,0.0321604951398344,0.0443139860007192
0.695,1.08110560434471e-11,1.16367028860087e-11,1.25909708006966e-11,1.0784159589633e-11,1.16087642970664e-11,1.25619263255383e-11,1,0.0321880653408646,0.0443515739830655
0.696,1.08057785809523e-11,1.16312211598246e-11,1.25852713667163e-11,1.0779048226911e-11,1.16034551758681e-11,1.2556409037523e-11,1,0.0322155174219116,0.0443890000386073
0.697,1.08005267056288e-11,1.16257658881735e-11,1.25795979535881e-11,1.07739876048507e-11,1.15981993974168e-11,1.25509463932971e-11,1,0.0322428518450219,0.0444262648081755
0.698,1.07952982490722e-11,1.16203357700129e-11,1.25739557654825e-11,1.0768908334513e-11,1.15929236696455e-11,1.25454611976661e-11,1,0.0322700690710149,0.0444633689308306
0.699,1.07900940786443e-11,1.16149308053426e-11,1.25683369961438e-11,1.07638806721988e-11,1.15876995498976e-11,1.25400306458245e-11,1,0.0322971695594769,0.0445003130438546
0.7,1.07849163627494e-11,1.1609550126801e-11,1.25627459823807e-11,1.07588673213532e-11,1.15824932110653e-11,1.25346183085795e-11,1,0.032324153768758,0.0445370977827484
0.701,1.07797616319405e-11,1.16041959027924e-11,1.2557180122108e-11,1.0753886062892e-11,1.15773172298939e-11,1.25292389310805e-11,1,0.0323510221559671,0.044573723781225
0.702,1.07746285851751e-11,1.1598864230189e-11,1.25516359458788e-11,1.07488683752377e-11,1.15721052532103e-11,1.2523821389665e-11,1,0.032377775176968,0.0446101916712054
0.703,1.07695163550914e-11,1.15935538079481e-11,1.25461143210548e-11,1.07439135713094e-11,1.15669574612953e-11,1.25184689003799e-11,1,0.0324044132863743,0.0446465020828111
0.704,1.07644288448172e-11,1.15882689728786e-11,1.25406213191681e-11,1.07390272889585e-11,1.15618825277664e-11,1.25131936062894e-11,1,0.0324309369375465,0.0446826556443627
0.705,1.07593690901187e-11,1.15830131944272e-11,1.25351586749423e-11,1.07341123836702e-11,1.15567768028957e-11,1.25078870871764e-11,1,0.032457346582589,0.0447186529823749
0.706,1.07543292847401e-11,1.15777773652959e-11,1.25297168473981e-11,1.0729223499234e-11,1.15516983999198e-11,1.25026057215538e-11,1,0.0324836426723441,0.0447544947215496
0.707,1.07493111634049e-11,1.15725649549314e-11,1.25242967038974e-11,1.07243376505639e-11,1.15466243337525e-11,1.24973330295486e-11,1,0.0325098256563904,0.0447901814847743
0.708,1.07443086545811e-11,1.15673681570783e-11,1.2518895642355e-11,1.07194526692556e-11,1.1541551134947e-11,1.24920577354581e-11,1,0.0325358959830381,0.0448257138931167
0.709,1.07393295645242e-11,1.15621965127155e-11,1.25135197343029e-11,1.07146418473758e-11,1.15365542639745e-11,1.24868631060093e-11,1,0.0325618540993258,0.0448610925658203
0.71,1.07343803984472e-11,1.15570556596944e-11,1.25081741839117e-11,1.07099021491586e-11,1.15316302513879e-11,1.24817465391169e-11,1,0.0325877004510184,0.0448963181203025
0.711,1.0729458554265e-11,1.15519438632916e-11,1.2502859858543e-11,1.07051307922379e-11,1.15266750137788e-11,1.24765935430315e-11,1,0.032613435482604,0.0449313911721514
0.712,1.07245605625306e-11,1.15468550519748e-11,1.24975715540265e-11,1.07003819867224e-11,1.15217431949366e-11,1.24714665677983e-11,1,0.0326390596372889,0.0449663123351189
0.713,1.07196838211587e-11,1.1541789659425e-11,1.24923058009152e-11,1.06956583346973e-11,1.15168356622231e-11,1.24663647460554e-11,1,0.0326645733569966,0.0450010822211208
0.714,1.07148326669582e-11,1.1536751155089e-11,1.24870686707412e-11,1.06909689434609e-11,1.15119649923834e-11,1.24613019555908e-11,1,0.0326899770823643,0.0450357014402318
0.715,1.07100014620776e-11,1.1531732600073e-11,1.24818506225255e-11,1.06862630723514e-11,1.15070761079472e-11,1.24562200831679e-11,1,0.0327152712527411,0.0450701706006847
0.716,1.07051871707509e-11,1.15267318259726e-11,1.2476651656268e-11,1.06815780179237e-11,1.15022097749162e-11,1.24511607621502e-11,1,0.0327404563061842,0.0451044903088646
0.717,1.07003954308293e-11,1.15217544706392e-11,1.24714761087774e-11,1.06769389336681e-11,1.14973911467808e-11,1.24461517481134e-11,1,0.0327655326794571,0.0451386611693082
0.718,1.06956288443982e-11,1.15168044372005e-11,1.24663309189477e-11,1.06723436511802e-11,1.14926180551367e-11,1.24411904389721e-11,1,0.0327905008080277,0.0451726837847014
0.719,1.06908895798619e-11,1.15118812919757e-11,1.24612134846935e-11,1.06677748232253e-11,1.14878722853873e-11,1.24362577527681e-11,1,0.0328153611260658,0.0452065587558762
0.72,1.06861754688159e-11,1.15069854686456e-11,1.24561264081002e-11,1.06632025258235e-11,1.14831247809144e-11,1.24313207297555e-11,1,0.0328401140664409,0.0452402866818092
0.721,1.06814821744516e-11,1.1502111329359e-11,1.24510601481886e-11,1.06586315294643e-11,1.14783759753989e-11,1.24263854414663e-11,1,0.0328647600607202,0.0452738681596183
0.722,1.06768105641308e-11,1.14972584404349e-11,1.24460164396822e-11,1.06541130084903e-11,1.14736809463112e-11,1.24215056643284e-11,1,0.0328892995391662,0.0453073037845611
0.723,1.06721602041726e-11,1.14924285365969e-11,1.24409961499428e-11,1.06495905843884e-11,1.14689850498617e-11,1.24166258871905e-11,1,0.0329137329307363,0.0453405941500344
0.724,1.06675289261726e-11,1.1487618148398e-11,1.24359958095233e-11,1.06450759665422e-11,1.14642960923061e-11,1.24117504468613e-11,1,0.0329380606630797,0.0453737398475709
0.725,1.06629180311735e-11,1.14828277095191e-11,1.2431014551062e-11,1.06405964768463e-11,1.14596413955392e-11,1.24069131704485e-11,1,0.0329622831625364,0.0454067414668379
0.726,1.06583309886221e-11,1.14780628578115e-11,1.24260619155381e-11,1.06361894118556e-11,1.1455063893967e-11,1.24021539565922e-11,1,0.032986400854135,0.0454395995956358
0.727,1.06537717016464e-11,1.14733266290412e-11,1.2421139637675e-11,1.06317663006728e-11,1.14504694788409e-11,1.23973782628628e-11,1,0.0330104141615935,0.0454723148198989
0.728,1.06492336650332e-11,1.14686125179952e-11,1.24162381764936e-11,1.06273579346394e-11,1.14458902425452e-11,1.23926199163682e-11,1,0.0330343235073151,0.0455048877236907
0.729,1.06447147103783e-11,1.1463919223631e-11,1.24113592667174e-11,1.06229712526495e-11,1.14413335576546e-11,1.23878823865553e-11,1,0.0330581293123884,0.0455373188892049
0.73,1.06402157050434e-11,1.14592454449058e-11,1.2406501173623e-11,1.06185936779579e-11,1.1436787281105e-11,1.23831578671685e-11,1,0.0330818319965863,0.0455696088967642
0.731,1.06357349143049e-11,1.14545916155007e-11,1.24016621624867e-11,1.06142286800115e-11,1.14322527139388e-11,1.23784437561225e-11,1,0.0331054319783646,0.0456017583248192
0.732,1.06312745065673e-11,1.14499577354155e-11,1.23968483048409e-11,1.06099157237693e-11,1.14277740916047e-11,1.23737886256747e-11,1,0.0331289296748607,0.0456337677499469
0.733,1.06268357828732e-11,1.14453477077781e-11,1.23920569986002e-11,1.0605596695995e-11,1.14232867956532e-11,1.23691248216096e-11,1,0.0331523255018941,0.0456656377468526
0.734,1.06224152737755e-11,1.14407567620989e-11,1.23872839069561e-11,1.06013054237963e-11,1.14188294236817e-11,1.23644905078435e-11,1,0.0331756198739638,0.0456973688883661
0.735,1.06180168824022e-11,1.14361888015058e-11,1.23825359688023e-11,1.05970145852785e-11,1.14143733527527e-11,1.23598587961626e-11,1,0.033198813204249,0.0457289617454438
0.736,1.06136414761149e-11,1.1431642958637e-11,1.2377809714692e-11,1.05928096155727e-11,1.14100057527211e-11,1.2355319024826e-11,1,0.0332219059046068,0.045760416887166
0.737,1.0609284718105e-11,1.14271179324499e-11,1.23731077467104e-11,1.05885508694392e-11,1.14055830752191e-11,1.23507220076147e-11,1,0.0332448983855747,0.0457917348807411
0.738,1.06049461746915e-11,1.14226115545402e-11,1.23684231259635e-11,1.05843281188178e-11,1.14011963932292e-11,1.23461622869581e-11,1,0.0332677910563662,0.0458229162914994
0.739,1.0600624544832e-11,1.14181229575461e-11,1.23637575871749e-11,1.05801097050051e-11,1.13968144817289e-11,1.23416069031101e-11,1,0.0332905843248732,0.0458539616828982
0.74,1.05963228642925e-11,1.14136556109146e-11,1.23591137324297e-11,1.05759424655349e-11,1.1392487647699e-11,1.23371096324987e-11,1,0.0333132785976643,0.0458848716165186
0.741,1.05920424341155e-11,1.14092095146456e-11,1.23544924290897e-11,1.05717782618309e-11,1.13881612473499e-11,1.23326123618872e-11,1,0.0333358742799856,0.0459156466520686
0.742,1.05877789174924e-11,1.14047807656115e-11,1.23498910750697e-11,1.05676327064042e-11,1.13838565310442e-11,1.23281393774044e-11,1,0.0333583717757596,0.0459462873473809
0.743,1.05835349165084e-11,1.14003745679825e-11,1.23453088030079e-11,1.05635044982122e-11,1.1379570463016e-11,1.23236828727946e-11,1,0.0333807714875855,0.0459767942584146
0.744,1.05793086964401e-11,1.13959844165457e-11,1.23407456129043e-11,1.05593849636376e-11,1.13752917675625e-11,1.23192333070787e-11,1,0.0334030738167392,0.0460071679392557
0.745,1.05750998236065e-11,1.13916116123436e-11,1.23362023721207e-11,1.05552858120639e-11,1.13710343224716e-11,1.23148088948533e-11,1,0.0334252791631731,0.0460374089421168
0.746,1.05709122011355e-11,1.13872617932276e-11,1.23316808153806e-11,1.05512395695562e-11,1.13668310874893e-11,1.23104408611407e-11,1,0.0334473879255158,0.0460675178173383
0.747,1.05667471300697e-11,1.13829366939211e-11,1.23271835447691e-11,1.05471868218354e-11,1.13626217809748e-11,1.23060650211726e-11,1,0.0334694005010741,0.0460974951133904
0.748,1.05625989725577e-11,1.13786280744876e-11,1.23227053561159e-11,1.05431327730721e-11,1.13584111734177e-11,1.2301687446481e-11,1,0.0334913172858311,0.0461273413768721
0.749,1.05584690296423e-11,1.13743381033315e-11,1.23182445146974e-11,1.05391268628852e-11,1.1354252607565e-11,1.22973662503023e-11,1,0.0335131386744468,0.046157057152512
0.75,1.05543573013234e-11,1.13700676478146e-11,1.23138044899607e-11,1.05351161822087e-11,1.13500858017757e-11,1.22930355131445e-11,1,0.0335348650602603,0.0461866429831719
0.751,1.05502633539201e-11,1.13658158405749e-11,1.23093852819056e-11,1.05311375939166e-11,1.13459536904559e-11,1.22887412051798e-11,1,0.0335564968352877,0.0462160994098448
0.752,1.05461876211133e-11,1.13615835489744e-11,1.23049851558088e-11,1.05271655108374e-11,1.134182851803e-11,1.22844538361089e-11,1,0.0335780343902247,0.0462454269716584
0.753,1.05421296692221e-11,1.13573686046087e-11,1.23006041116702e-11,1.05232120760357e-11,1.13377224275624e-11,1.2280186416358e-11,1,0.0335994781144458,0.0462746262058749
0.754,1.05380873298422e-11,1.13531705737968e-11,1.22962412821281e-11,1.05192803252774e-11,1.13336397558617e-11,1.22759415480123e-11,1,0.0336208283960056,0.0463036976478933
0.755,1.05340627713779e-11,1.13489907575814e-11,1.22918975345443e-11,1.05153472734765e-11,1.13295544820757e-11,1.22716975470283e-11,1,0.0336420856216393,0.0463326418312506
0.756,1.05300564275101e-11,1.13448304570052e-11,1.22875737362804e-11,1.05114749369972e-11,1.13255325256967e-11,1.22675185981747e-11,1,0.0336632501767628,0.0463614592876223
0.757,1.05260730687284e-11,1.13406935751958e-11,1.22832724894217e-11,1.05076138762206e-11,1.13215240134246e-11,1.22633526597471e-11,1,0.0336843224454751,0.0463901505468261
0.758,1.05221113939902e-11,1.13365805458343e-11,1.22789989981387e-11,1.05037866425517e-11,1.13175497619411e-11,1.22592222831508e-11,1,0.0337053028105575,0.0464187161368218
0.759,1.05181722706571e-11,1.13324896341971e-11,1.22747480582608e-11,1.04999498679037e-11,1.13135651021168e-11,1.22550806308519e-11,1,0.0337261916534758,0.0464471565837141
0.76,1.05142509282397e-11,1.13284169371564e-11,1.22705153329794e-11,1.04961248026392e-11,1.13095925853568e-11,1.22509528563408e-11,1,0.0337469893543798,0.0464754724117533
0.761,1.05103438972909e-11,1.13243581179034e-11,1.22662964854858e-11,1.04923092783538e-11,1.13056304769377e-11,1.22468337554471e-11,1,0.0337676962921056,0.046503664143338
0.762,1.05064490094064e-11,1.13203136101192e-11,1.22620932505035e-11,1.04885067644944e-11,1.13016818126255e-11,1.22427293997029e-11,1,0.0337883128441761,0.0465317322990168
0.763,1.05025762392463e-11,1.13162916537402e-11,1.22579134342882e-11,1.04847597617863e-11,1.12977912615497e-11,1.22386857592804e-11,1,0.0338088393868019,0.0465596773974899
0.764,1.04987216836827e-11,1.13122887793193e-11,1.22537535673928e-11,1.048099367712e-11,1.1293880761154e-11,1.22346204348145e-11,1,0.0338292762948837,0.0465874999556132
0.765,1.04948831743112e-11,1.13083032521333e-11,1.22496110477321e-11,1.04772336639858e-11,1.12899776333331e-11,1.22305646513277e-11,1,0.0338496239420118,0.0466152004883975
0.766,1.04910598437702e-11,1.13043311690542e-11,1.22454832732211e-11,1.04735139831724e-11,1.12861144041521e-11,1.22265505012042e-11,1,0.0338698827004682,0.0466427795090121
0.767,1.04872516920596e-11,1.13003773005715e-11,1.22413737133065e-11,1.04697951697208e-11,1.12822524760137e-11,1.22225363510808e-11,1,0.0338900529412285,0.0466702375287881
0.768,1.04834613212645e-11,1.12964416466854e-11,1.22372849700736e-11,1.04661175559517e-11,1.1278434349643e-11,1.22185690384913e-11,1,0.033910135033962,0.0466975750572187
0.769,1.04796913334704e-11,1.12925263758001e-11,1.22332161761607e-11,1.04624737692904e-11,1.12746504840611e-11,1.22146355530095e-11,1,0.0339301293470341,0.0467247926019631
0.77,1.04759430297197e-11,1.12886345236818e-11,1.22291716683764e-11,1.0458823911097e-11,1.12708588122234e-11,1.22106951286338e-11,1,0.033950036247508,0.0467518906688492
0.771,1.04722103384802e-11,1.12847582840747e-11,1.22251419057418e-11,1.04551961706278e-11,1.12670927275571e-11,1.22067824598338e-11,1,0.0339698561011447,0.0467788697618744
0.772,1.04684936934329e-11,1.12808993917024e-11,1.22211312250653e-11,1.04515549860518e-11,1.12633114640603e-11,1.22028524437989e-11,1,0.0339895892724065,0.04680573038321
0.773,1.04647909261735e-11,1.12770561118414e-11,1.22171352895384e-11,1.04479515317113e-11,1.12595687981609e-11,1.21989623264041e-11,1,0.0340092361244566,0.0468324730332021
0.774,1.04611037714253e-11,1.12732267097682e-11,1.22131549665228e-11,1.04443450416047e-11,1.12558248312189e-11,1.21950713416474e-11,1,0.0340287970191625,0.0468590982103763
0.775,1.04574322291884e-11,1.12694142212488e-11,1.22091919907419e-11,1.04407519956051e-11,1.12520925736603e-11,1.21911942346786e-11,1,0.0340482723170966,0.0468856064114389
0.776,1.04537776005054e-11,1.12656186462834e-11,1.22052472295575e-11,1.04372105576289e-11,1.12484162609339e-11,1.21873735062228e-11,1,0.034067662377538,0.0469119981312794
0.777,1.04501385843336e-11,1.12618404185527e-11,1.22013206829696e-11,1.04336530734606e-11,1.124472129993e-11,1.21835354305322e-11,1,0.0340869675584755,0.0469382738629762
0.778,1.04465169153967e-11,1.12580799717377e-11,1.219741321834e-11,1.04301341868895e-11,1.12410653702044e-11,1.21797355187581e-11,1,0.0341061882166073,0.0469644340977953
0.779,1.04429104252901e-11,1.12543351374339e-11,1.21935222335834e-11,1.04266222392124e-11,1.12374194151388e-11,1.21759477500483e-11,1,0.0341253247073448,0.0469904793251969
0.78,1.04393195476948e-11,1.12506063493223e-11,1.21896477286998e-11,1.04231137609823e-11,1.12337764958392e-11,1.21721625834237e-11,1,0.0341443773848133,0.0470164100328364
0.781,1.04357434152491e-11,1.12468936074028e-11,1.21857888363275e-11,1.04196269667955e-11,1.12301565616257e-11,1.2168400835566e-11,1,0.0341633466018542,0.0470422267065678
0.782,1.0432185063719e-11,1.12431982127181e-11,1.21819490259134e-11,1.04161501472688e-11,1.12265457347105e-11,1.21646486286875e-11,1,0.0341822327100273,0.0470679298304472
0.783,1.04286431920619e-11,1.12395192979065e-11,1.21781274300958e-11,1.0412700215956e-11,1.12229635307326e-11,1.2160925912108e-11,1,0.0342010360596121,0.0470935198867356
0.784,1.04251186676396e-11,1.12358607660956e-11,1.21743240488748e-11,1.040927370341e-11,1.12194047455216e-11,1.2157228349019e-11,1,0.0342197569996107,0.0471189973559022
0.785,1.04216106230903e-11,1.12322182804769e-11,1.21705388822502e-11,1.04058658391415e-11,1.12158667769924e-11,1.21535533373351e-11,1,0.0342383958777491,0.0471443627166278
0.786,1.04181147216054e-11,1.12285879379226e-11,1.21667684607751e-11,1.04024193772756e-11,1.12122889098232e-11,1.21498340902026e-11,1,0.0342569530404804,0.0471696164458088
0.787,1.04146339989508e-11,1.12249732078795e-11,1.21630136518114e-11,1.03990544474131e-11,1.12087956104234e-11,1.21462050486909e-11,1,0.0342754288329844,0.0471947590185572
0.788,1.04111701898502e-11,1.12213758250712e-11,1.21592753227207e-11,1.03956673998262e-11,1.12052771575333e-11,1.2142549986327e-11,1,0.0342938235991736,0.0472197909082095
0.789,1.04077206922182e-11,1.12177927537316e-11,1.21555543408647e-11,1.03923063730915e-11,1.12017873275805e-11,1.21389244142622e-11,1,0.034312137681692,0.0472447125863247
0.79,1.04042876744592e-11,1.12142278969884e-11,1.21518481041583e-11,1.03889631272724e-11,1.11983157122242e-11,1.21353196588792e-11,1,0.034330371421919,0.0472695245226914
0.791,1.04008689681689e-11,1.12106782190757e-11,1.21481600820483e-11,1.0385617713049e-11,1.11948440968679e-11,1.21317114340491e-11,1,0.0343485251599715,0.0472942271853296
0.792,1.03974650070282e-11,1.12071441536743e-11,1.21444894071732e-11,1.03822853092517e-11,1.11913846245759e-11,1.21281170870069e-11,1,0.0343665992347057,0.0473188210404947
0.793,1.03940740563135e-11,1.12036239660607e-11,1.21408317427241e-11,1.03789897683282e-11,1.11879628825196e-11,1.21245635059664e-11,1,0.0343845939837196,0.0473433065526805
0.794,1.0390702621238e-11,1.12001228604053e-11,1.21371957623184e-11,1.03757024673412e-11,1.11845498140806e-11,1.2121015996458e-11,1,0.034402509743356,0.0473676841846243
0.795,1.03873441965885e-11,1.11966343314951e-11,1.21335710576154e-11,1.03724186358012e-11,1.11811410824503e-11,1.21174745584818e-11,1,0.0344203468487042,0.0473919543973088
0.796,1.03840000834077e-11,1.11931618487771e-11,1.21299637001471e-11,1.0369158656709e-11,1.11777549022252e-11,1.2113958273996e-11,1,0.0344381056336022,0.0474161176499666
0.797,1.03806728837808e-11,1.11897084480173e-11,1.2126375424637e-11,1.0365944214108e-11,1.11744185953e-11,1.2110492296491e-11,1,0.0344557864306395,0.0474401744000837
0.798,1.03773634650695e-11,1.11862728281731e-11,1.21228062310852e-11,1.03626920412714e-11,1.11710415223731e-11,1.21069829508991e-11,1,0.0344733895711608,0.0474641251034047
0.799,1.03740687915077e-11,1.11828523871593e-11,1.21192526500447e-11,1.03594862722878e-11,1.11677143227462e-11,1.21035247796497e-11,1,0.0344909153852653,0.0474879702139331
0.8,1.03707888630955e-11,1.11794475586569e-11,1.21157138141537e-11,1.03562930800494e-11,1.1164397965141e-11,1.21000796188264e-11,1,0.0345083642018125,0.0475117101839388
0.801,1.03675228124711e-11,1.11760570416231e-11,1.21121914581357e-11,1.03531146329605e-11,1.11611006894941e-11,1.20966535399614e-11,1,0.0345257363484231,0.0475353454639601
0.802,1.03642749764432e-11,1.11726851728666e-11,1.2108688184076e-11,1.03499530994255e-11,1.11578177253158e-11,1.20932430736076e-11,1,0.0345430321514818,0.0475588765028077
0.803,1.03610392834796e-11,1.11693258808554e-11,1.21051970530806e-11,1.03467690144854e-11,1.11545117760514e-11,1.20898100558486e-11,1,0.0345602519361405,0.0475823037475694
0.804,1.0357817034623e-11,1.11659813339937e-11,1.21017224019582e-11,1.03436226597808e-11,1.11512452917462e-11,1.20864160693679e-11,1,0.0345773960263192,0.0476056276436124
0.805,1.03546051941072e-11,1.11626463281111e-11,1.20982581591766e-11,1.03404645956928e-11,1.11479662306957e-11,1.20830082050993e-11,1,0.0345944647447111,0.0476288486345892
0.806,1.03514041956132e-11,1.11593225979312e-11,1.20948051920977e-11,1.03373351545422e-11,1.11447179609869e-11,1.20796341679386e-11,1,0.0346114584127831,0.04765196716244
0.807,1.03482179422687e-11,1.11560144802625e-11,1.20913695722535e-11,1.03342334689671e-11,1.11414970131729e-11,1.20762878863534e-11,1,0.0346283773507796,0.0476749836673979
0.808,1.03450442656694e-11,1.11527198067007e-11,1.20879469628354e-11,1.03311170382425e-11,1.11382617538902e-11,1.20729268596187e-11,1,0.0346452218777256,0.0476978985879929
0.809,1.03418831658153e-11,1.11494385772459e-11,1.20845382312051e-11,1.03280392051153e-11,1.11350672606092e-11,1.20696092009709e-11,1,0.0346619923114276,0.0477207123610541
0.81,1.03387355100681e-11,1.11461712255789e-11,1.20811442447244e-11,1.03249639740732e-11,1.11318745020517e-11,1.20662915423231e-11,1,0.0346786889684788,0.0477434254217169
0.811,1.03356017321088e-11,1.11429181853806e-11,1.20777632686697e-11,1.03219034881807e-11,1.1128698657048e-11,1.20629920982718e-11,1,0.0346953121642598,0.0477660382034244
0.812,1.03324796635329e-11,1.11396777219275e-11,1.20743979051263e-11,1.03188430022882e-11,1.11255215110018e-11,1.20596917868587e-11,1,0.0347118622129426,0.0477885511379333
0.813,1.03293719064257e-11,1.11364524373048e-11,1.20710472867325e-11,1.03158185119079e-11,1.11223838299146e-11,1.20564313740856e-11,1,0.0347283394274925,0.0478109646553164
0.814,1.03262806291915e-11,1.11332431988742e-11,1.20677131482116e-11,1.03128052972301e-11,1.11192561234874e-11,1.20531839717386e-11,1,0.0347447441196722,0.047833279183969
0.815,1.03232023623834e-11,1.11300478382315e-11,1.20643937548404e-11,1.03098033582549e-11,1.11161392590819e-11,1.20499469777324e-11,1,0.0347610766000433,0.0478554951506112
0.816,1.03201431775335e-11,1.11268715595469e-11,1.20610960455125e-11,1.03068473894519e-11,1.11130705332529e-11,1.20467594233453e-11,1,0.0347773371779696,0.0478776129802927
0.817,1.03171013399184e-11,1.11237134954589e-11,1.2057813948696e-11,1.03038732060523e-11,1.11099831591466e-11,1.2043552787e-11,1,0.0347935261616212,0.0478996330963983
0.818,1.03140699106441e-11,1.11205680081161e-11,1.20545457296672e-11,1.03008842775032e-11,1.11068806062098e-11,1.20403296707816e-11,1,0.0348096438579755,0.0479215559206503
0.819,1.03110536602002e-11,1.1117436832242e-11,1.20512948578733e-11,1.02979682073401e-11,1.11038543811059e-11,1.20371854844814e-11,1,0.03482569057282,0.0479433818731126
0.82,1.03080525885868e-11,1.11143221362409e-11,1.20480595985906e-11,1.02950460656448e-11,1.11008207834273e-11,1.20340343592873e-11,1,0.0348416666107582,0.047965111372198
0.821,1.03050671294846e-11,1.1111223052751e-11,1.20448408191809e-11,1.02921382354182e-11,1.10978023645791e-11,1.20308988466045e-11,1,0.0348575722752091,0.0479867448346696
0.822,1.03020968492129e-11,1.11081395817725e-11,1.2041639387006e-11,1.02892351756811e-11,1.1094790450944e-11,1.20277702728155e-11,1,0.0348734078684121,0.0480082826756461
0.823,1.0299136977282e-11,1.11050669528157e-11,1.20384483631719e-11,1.02863273454545e-11,1.10917720320958e-11,1.20246347601327e-11,1,0.0348891736914294,0.0480297253086066
0.824,1.02961870800111e-11,1.11020060332423e-11,1.20352677476787e-11,1.02834346940583e-11,1.10887692257589e-11,1.20215157273229e-11,1,0.0349048700441488,0.0480510731453941
0.825,1.02932484584428e-11,1.10989559556907e-11,1.20320992752498e-11,1.02805684971952e-11,1.10857933076358e-11,1.20184253174505e-11,1,0.0349204972252869,0.0480723265962206
0.826,1.02903250157049e-11,1.10959219243312e-11,1.20289481500557e-11,1.02777109739494e-11,1.10828282315345e-11,1.20153444485571e-11,1,0.0349360555323926,0.0480934860696715
0.827,1.02874176191592e-11,1.10929039391638e-11,1.20258143720964e-11,1.02749011555991e-11,1.10799117276905e-11,1.20123156213681e-11,1,0.034951545261849,0.0481145519727096
0.828,1.02845262688056e-11,1.10899033012313e-11,1.20226962066483e-11,1.02720731226524e-11,1.10769774429309e-11,1.20092685795825e-11,1,0.0349669667088783,0.0481355247106807
0.829,1.02816466278355e-11,1.10869139390013e-11,1.2019591918988e-11,1.02692520285996e-11,1.10740496633843e-11,1.20062284766909e-11,1,0.0349823201675428,0.0481564046873167
0.83,1.02787773952062e-11,1.10839358524739e-11,1.20164989070304e-11,1.02664274650999e-11,1.10711184143908e-11,1.20031831696288e-11,1,0.0349976059307491,0.0481771923047405
0.831,1.02759159688326e-11,1.10809664395639e-11,1.20134137013284e-11,1.02636081057705e-11,1.10681928032486e-11,1.20001430667371e-11,1,0.0350128242902509,0.0481978879634708
0.832,1.02730662518424e-11,1.10780087360374e-11,1.20103415060524e-11,1.02608403544646e-11,1.10653209685341e-11,1.19971610770819e-11,1,0.0350279755366518,0.048218492062426
0.833,1.02702299789592e-11,1.10750653439795e-11,1.2007284055926e-11,1.02580713021161e-11,1.10624460980535e-11,1.19941756179798e-11,1,0.0350430599594096,0.0482390049989302
0.834,1.02674045480977e-11,1.10721336613051e-11,1.20042387488639e-11,1.0255303984491e-11,1.1059574263339e-11,1.19911936283246e-11,1,0.0350580778468382,0.0482594271687162
0.835,1.02645903929388e-11,1.10692115196098e-11,1.20012047175044e-11,1.02525384015895e-11,1.10567045970289e-11,1.19882133733928e-11,1,0.0350730294861109,0.0482797589659307
0.836,1.02617840440355e-11,1.10662997862554e-11,1.19981793597623e-11,1.02497814923053e-11,1.10538436043361e-11,1.19852417920785e-11,1,0.0350879151632641,0.0483000007831387
0.837,1.02589941750053e-11,1.10634040990931e-11,1.1995171349255e-11,1.0247084430981e-11,1.10510446280077e-11,1.1982336997618e-11,1,0.0351027351631991,0.0483201530113275
0.838,1.02562164490394e-11,1.10605222897187e-11,1.19921789512589e-11,1.02443704561028e-11,1.1048229605487e-11,1.19794131211992e-11,1,0.035117489769688,0.0483402160399135
0.839,1.02534512998187e-11,1.10576526234085e-11,1.19891995636889e-11,1.02416517107351e-11,1.10454085114342e-11,1.197648404061e-11,1,0.0351321792653739,0.0483601902567445
0.84,1.02506952578962e-11,1.10547929317584e-11,1.19862305844598e-11,1.0238957251496e-11,1.10426130045527e-11,1.1973580980873e-11,1,0.0351468039317754,0.0483800760481044
0.841,1.02479491906338e-11,1.10519436484491e-11,1.19832728809333e-11,1.02362406745327e-11,1.10397949462659e-11,1.19706536350073e-11,1,0.0351613640492903,0.0483998737987198
0.842,1.02452170011591e-11,1.10491082429276e-11,1.19803273204711e-11,1.02335934865083e-11,1.10370480116417e-11,1.1967800882251e-11,1,0.0351758598971968,0.0484195838917614
0.843,1.02424965210679e-11,1.10462862815131e-11,1.19773973725201e-11,1.02309389259092e-11,1.10342937044428e-11,1.19649403232391e-11,1,0.0351902917536598,0.0484392067088527
0.844,1.02397938218923e-11,1.10434807999715e-11,1.19744856391657e-11,1.02283294681205e-11,1.10315862347776e-11,1.19621292038463e-11,1,0.035204659895731,0.048458742630071
0.845,1.02371041331428e-11,1.10406900635796e-11,1.19715869162373e-11,1.02256749075214e-11,1.10288332286212e-11,1.19592712469196e-11,1,0.035218964599355,0.0484781920339553
0.846,1.02344205159255e-11,1.10379058324006e-11,1.19686968669264e-11,1.02230428983274e-11,1.10261014728275e-11,1.19564349740364e-11,1,0.0352332061393695,0.0484975552975073
0.847,1.02317512101768e-11,1.10351372137329e-11,1.19658198280415e-11,1.0220432573177e-11,1.10233940031623e-11,1.19536238546436e-11,1,0.0352473847895108,0.0485168327961988
0.848,1.02290905780456e-11,1.10323768350018e-11,1.19629514627739e-11,1.02178179112178e-11,1.10206800282842e-11,1.19508066637186e-11,1,0.0352615008224163,0.0485360249039759
0.849,1.02264425226595e-11,1.10296299003776e-11,1.19600987100177e-11,1.02152357753238e-11,1.10180007478755e-11,1.19480241672631e-11,1,0.0352755545096274,0.0485551319932626
0.85,1.02238048756143e-11,1.10268929404134e-11,1.1957257232964e-11,1.02126323890672e-11,1.10153006507852e-11,1.1945220854126e-11,1,0.0352895461215938,0.0485741544349675
0.851,1.02211798053142e-11,1.10241685571943e-11,1.19544296336982e-11,1.02100754066636e-11,1.10126486922713e-11,1.19424669806079e-11,1,0.035303475927675,0.0485930925984856
0.852,1.02185634086316e-11,1.10214541486353e-11,1.19516124427732e-11,1.02075071485574e-11,1.10099837233313e-11,1.19397018313872e-11,1,0.0353173441961457,0.0486119468517063
0.853,1.02159574202898e-11,1.10187501484171e-11,1.19488056601891e-11,1.02049510335156e-11,1.10073339332217e-11,1.19369496925925e-11,1,0.0353311511941972,0.0486307175610156
0.854,1.02133644423741e-11,1.10160600259868e-11,1.19460136227545e-11,1.02024374191989e-11,1.10047249091139e-11,1.19342409218848e-11,1,0.0353448971879416,0.0486494050913015
0.855,1.02107836075227e-11,1.10133833476633e-11,1.19432328610225e-11,1.01999029882005e-11,1.10020963693669e-11,1.19315130692188e-11,1,0.0353585824424155,0.0486680098059598
0.856,1.02082123136504e-11,1.1010716210319e-11,1.19404625076314e-11,1.0197391975969e-11,1.09994916820677e-11,1.1928807767958e-11,1,0.035372207221582,0.0486865320668971
0.857,1.02056535965234e-11,1.10080620834008e-11,1.1937706032028e-11,1.01948774942906e-11,1.09968835253216e-11,1.1926099864612e-11,1,0.0353857717883352,0.048704972234537
0.858,1.02031039866946e-11,1.10054174974616e-11,1.19349608321273e-11,1.01923825282513e-11,1.09942940168528e-11,1.19234101758625e-11,1,0.0353992764045026,0.0487233306678233
0.859,1.02005665199301e-11,1.10027841872251e-11,1.19322260405674e-11,1.01899049094467e-11,1.09917253250658e-11,1.19207439058799e-11,1,0.0354127213308488,0.0487416077242264
0.86,1.0198037726783e-11,1.10001621526912e-11,1.19295025247101e-11,1.01874459389195e-11,1.09891748478752e-11,1.19180958504939e-11,1,0.0354261068270791,0.0487598037597469
0.861,1.01955258471897e-11,1.09975557306685e-11,1.19267963560876e-11,1.01849882694349e-11,1.09866252380464e-11,1.19154486624695e-11,1,0.0354394331518423,0.0487779191289211
0.862,1.01930200391287e-11,1.09949566812206e-11,1.1924097126359e-11,1.01825106506304e-11,1.09840552452167e-11,1.19127806577635e-11,1,0.0354527005627346,0.0487959541848253
0.863,1.01905242057276e-11,1.09923684737945e-11,1.1921409172333e-11,1.01800868082536e-11,1.09815411972192e-11,1.19101707662939e-11,1,0.0354659093163011,0.0488139092790793
0.864,1.01880409490718e-11,1.09897937104753e-11,1.19187368308182e-11,1.01776616648341e-11,1.0979025848179e-11,1.19075600074625e-11,1,0.0354790596680423,0.0488317847618541
0.865,1.01855681007568e-11,1.0987228921816e-11,1.19160757650061e-11,1.01752360877339e-11,1.09765083307345e-11,1.19049475139077e-11,1,0.0354921518724145,0.0488495809818743
0.866,1.01831091302296e-11,1.09846775772637e-11,1.191342770962e-11,1.0172842169337e-11,1.09740263751212e-11,1.19023705821841e-11,1,0.0355051861828344,0.0488672982864231
0.867,1.01806610017241e-11,1.09821383757758e-11,1.19107909299365e-11,1.01704682002601e-11,1.09715630677854e-11,1.18998135997805e-11,1,0.0355181628516824,0.048884937021348
0.868,1.0178228052049e-11,1.09796143531182e-11,1.19081723648495e-11,1.01680864249276e-11,1.0969091520513e-11,1.1897249678483e-11,1,0.035531082130306,0.0489024975310651
0.869,1.01758072454383e-11,1.09771029072059e-11,1.19055659428269e-11,1.01657224305107e-11,1.09666403562414e-11,1.18947057065055e-11,1,0.0355439442690222,0.0489199801585633
0.87,1.01733972808493e-11,1.09746023033153e-11,1.19029716638686e-11,1.01633749159669e-11,1.09642056718429e-11,1.18921790817628e-11,1,0.035556749517122,0.0489373852454096
0.871,1.01709990256438e-11,1.09721147098507e-11,1.19003903953363e-11,1.016102089621e-11,1.09617649159122e-11,1.18896455181261e-11,1,0.0355694981228734,0.0489547131317543
0.872,1.01686133471834e-11,1.09696401268122e-11,1.18978221372301e-11,1.01586941983478e-11,1.09593519155571e-11,1.18871423121503e-11,1,0.0355821903335239,0.0489719641563341
0.873,1.01662372097022e-11,1.09671759521146e-11,1.18952660221883e-11,1.01563518879744e-11,1.09569220016481e-11,1.18846200242162e-11,1,0.0355948263953051,0.0489891386564793
0.874,1.01638684447958e-11,1.096471828263e-11,1.18927151113168e-11,1.01540087102392e-11,1.09544903530157e-11,1.18820960015587e-11,1,0.035607406553435,0.0490062369681162
0.875,1.01615027156554e-11,1.09622649499541e-11,1.18901668025306e-11,1.01516815786962e-11,1.09520782200223e-11,1.18795919282211e-11,1,0.0356199310521218,0.0490232594257728
0.876,1.01591473948559e-11,1.09598220256191e-11,1.18876315041705e-11,1.01493704933453e-11,1.09496803984976e-11,1.18771034673948e-11,1,0.035632400134567,0.049040206362584
0.877,1.01568055181633e-11,1.09573929790718e-11,1.18851092162364e-11,1.01471023424005e-11,1.09473294145068e-11,1.18746635788258e-11,1,0.0356448140429688,0.0490570781102953
0.878,1.01544736161308e-11,1.09549743408655e-11,1.18825982040049e-11,1.01448151094974e-11,1.09449567464726e-11,1.18722002714899e-11,1,0.0356571730185264,0.0490738749992696
0.879,1.01521542908434e-11,1.09525682794043e-11,1.18801010695613e-11,1.01425434891056e-11,1.0942601425673e-11,1.18697560461123e-11,1,0.0356694773014413,0.0490905973584889
0.88,1.01498432054925e-11,1.09501704578796e-11,1.18776134760967e-11,1.01402549551599e-11,1.09402283239579e-11,1.18672953408616e-11,1,0.0356817271309225,0.0491072455155619
0.881,1.01475416611208e-11,1.09477826110149e-11,1.18751345562496e-11,1.01380249681315e-11,1.09379159375644e-11,1.18648953509326e-11,1,0.0356939227451881,0.0491238197967257
0.882,1.01452457546003e-11,1.09454030040868e-11,1.1872666912105e-11,1.01357607203145e-11,1.09355675556588e-11,1.18624571970871e-11,1,0.0357060643814711,0.0491403205268546
0.883,1.01429602564207e-11,1.09430329381377e-11,1.18702079415778e-11,1.01335203249453e-11,1.09332438935628e-11,1.18600467988172e-11,1,0.0357181522760197,0.0491567480294607
0.884,1.01406864676246e-11,1.09406745815721e-11,1.18677619814767e-11,1.01312972768108e-11,1.09309384460632e-11,1.18576537477821e-11,1,0.0357301866641028,0.049173102626701
0.885,1.01384282913397e-11,1.09383335722413e-11,1.18653325012485e-11,1.01291392808067e-11,1.09287002190983e-11,1.18553326877713e-11,1,0.0357421677800123,0.0491893846393812
0.886,1.01361809570766e-11,1.09360025375704e-11,1.18629134293613e-11,1.01269218705236e-11,1.09264012768118e-11,1.18529474429918e-11,1,0.0357540958570682,0.0492055943869626
0.887,1.01339427301117e-11,1.09336823449213e-11,1.18605056331766e-11,1.01247378536673e-11,1.09241374626756e-11,1.18505977600436e-11,1,0.0357659711276185,0.0492217321875625
0.888,1.01317114420407e-11,1.09313690911661e-11,1.18581030411624e-11,1.01225113360859e-11,1.09218276783674e-11,1.18482012395615e-11,1,0.035777793823046,0.0492377983579636
0.889,1.01294883939063e-11,1.09290645110283e-11,1.18557099901273e-11,1.012036244738e-11,1.09196020281477e-11,1.1845892322615e-11,1,0.0357895641737684,0.0492537932136136
0.89,1.01272800909213e-11,1.09267733749974e-11,1.18533325516035e-11,1.01181983798437e-11,1.09173572959698e-11,1.18435625889868e-11,1,0.0358012824092453,0.049269717068636
0.891,1.01250782931495e-11,1.09244909125839e-11,1.18509646540588e-11,1.01160338786266e-11,1.09151147321962e-11,1.18412354574438e-11,1,0.0358129487579784,0.04928557023583
0.892,1.01228869037184e-11,1.09222192921921e-11,1.18486088995784e-11,1.01138884593677e-11,1.09128890819765e-11,1.1838927407859e-11,1,0.0358245634475161,0.0493013530266766
0.893,1.01207063563091e-11,1.0919958513822e-11,1.18462626860771e-11,1.01117460758748e-11,1.09106690696081e-11,1.18366245624446e-11,1,0.0358361267044568,0.0493170657513442
0.894,1.01185314467511e-11,1.0917704240665e-11,1.18439216767463e-11,1.01096084628716e-11,1.09084520930058e-11,1.18343243191155e-11,1,0.0358476387544519,0.0493327087186922
0.895,1.01163652108105e-11,1.09154590748062e-11,1.18415919431181e-11,1.01074934012735e-11,1.09062594025322e-11,1.18320500966385e-11,1,0.0358590998222092,0.0493482822362757
0.896,1.01142054800829e-11,1.09132204141604e-11,1.18392691483837e-11,1.01053562219511e-11,1.09040437269725e-11,1.18297507206711e-11,1,0.0358705101314967,0.0493637866103517
0.897,1.01120544229727e-11,1.09109891260895e-11,1.1836954159905e-11,1.01032433287573e-11,1.09018527712224e-11,1.18274773655558e-11,1,0.0358818699051446,0.0493792221458808
0.898,1.01099107384373e-11,1.09087669453167e-11,1.18346487124055e-11,1.01011300018827e-11,1.08996626828339e-11,1.1825205745164e-11,1,0.0358931793650502,0.0493945891465351
0.899,1.01077770285618e-11,1.09065551728849e-11,1.1832352805885e-11,1.00990487673924e-11,1.08975055541916e-11,1.182296795188e-11,1,0.0359044387321796,0.0494098879147003
0.9,1.01056502575803e-11,1.0904349905666e-11,1.18300655729819e-11,1.00969710023491e-11,1.08953514613153e-11,1.18207336280429e-11,1,0.0359156482265727,0.0494251187514824
0.901,1.01035377980674e-11,1.09021593835967e-11,1.18277939525901e-11,1.0094928799137e-11,1.08932350986746e-11,1.18185400702076e-11,1,0.0359268080673448,0.0494402819567105
0.902,1.01014344458528e-11,1.08999784025066e-11,1.18255327405392e-11,1.00928523351362e-11,1.08910814394791e-11,1.18163066137322e-11,1,0.0359379184726916,0.0494553778289435
0.903,1.0099338032532e-11,1.0897805227672e-11,1.18232784673822e-11,1.00907810753059e-11,1.08889338518159e-11,1.18140792287891e-11,1,0.0359489796598906,0.0494704066654724
0.904,1.00972502928287e-11,1.0895640292774e-11,1.18210354699277e-11,1.00887696634355e-11,1.08868500152404e-11,1.1811917763338e-11,1,0.035959991845305,0.0494853687623256
0.905,1.00951764309132e-11,1.08934905367064e-11,1.18188054828994e-11,1.00867352664791e-11,1.08847418925362e-11,1.18097311443965e-11,1,0.0359709552443886,0.0495002644142759
0.906,1.00931142783811e-11,1.08913529237031e-11,1.18165885062971e-11,1.00847091094591e-11,1.08826407087259e-11,1.18075505969872e-11,1,0.0359818700716868,0.0495150939148416
0.907,1.00910599321047e-11,1.08892235506364e-11,1.18143810706739e-11,1.00827024680783e-11,1.088056164264e-11,1.18053943357066e-11,1,0.0359927365408406,0.049529857556293
0.908,1.00890125247222e-11,1.08871019838253e-11,1.18121805739446e-11,1.00806836836331e-11,1.08784682650853e-11,1.18032224619147e-11,1,0.0360035548645909,0.0495445556296571
0.909,1.00869716225527e-11,1.08849869222272e-11,1.1809987883471e-11,1.00786865832314e-11,1.08763996073402e-11,1.18010766089749e-11,1,0.0360143252547796,0.0495591884247209
0.91,1.00849393940006e-11,1.08828809679273e-11,1.18078021318913e-11,1.00766877481062e-11,1.08743292148716e-11,1.17989298886734e-11,1,0.0360250479223554,0.0495737562300379
0.911,1.00829145380232e-11,1.0880783253564e-11,1.18056250539289e-11,1.0074698887641e-11,1.0872268797063e-11,1.17967909746275e-11,1,0.0360357230773748,0.0495882593329306
0.912,1.00809013914294e-11,1.0878697682265e-11,1.18034618537544e-11,1.00727451553262e-11,1.08702448084474e-11,1.17946928265833e-11,1,0.0360463509290065,0.0496026980194963
0.913,1.00789008215807e-11,1.08766238203495e-11,1.18013090619207e-11,1.00707905556496e-11,1.08682199524701e-11,1.17925938111774e-11,1,0.0360569316855348,0.0496170725746121
0.914,1.00769067569451e-11,1.08745581983705e-11,1.17991666784278e-11,1.0068826414994e-11,1.08661833871093e-11,1.17904817853454e-11,1,0.0360674655543623,0.0496313832819384
0.915,1.00749178964799e-11,1.08724977805619e-11,1.17970294991054e-11,1.00668752847644e-11,1.08641628679407e-11,1.17883862393864e-11,1,0.036077952742013,0.0496456304239234
0.916,1.00729390106746e-11,1.08704473374133e-11,1.17949018607622e-11,1.00649384660034e-11,1.08621562265598e-11,1.17863054385769e-11,1,0.0360883934541359,0.0496598142818081
0.917,1.00709692321677e-11,1.08684064352438e-11,1.17927854981215e-11,1.00630055503703e-11,1.08601534883068e-11,1.17842298419379e-11,1,0.036098787895508,0.0496739351356313
0.918,1.00690111630442e-11,1.08663772424578e-11,1.17906830132686e-11,1.00610895482911e-11,1.08581672299268e-11,1.17821715925337e-11,1,0.0361091362700376,0.0496879932642329
0.919,1.00670604664954e-11,1.08643558559274e-11,1.17885865999479e-11,1.00591787503823e-11,1.08561883441216e-11,1.17801194146616e-11,1,0.0361194387807678,0.0497019889452596
0.92,1.00651167088406e-11,1.086234097461e-11,1.17864979928828e-11,1.00572744576866e-11,1.08542163972103e-11,1.17780741756834e-11,1,0.0361296956298789,0.0497159224551687
0.921,1.0063182058484e-11,1.08603365016335e-11,1.17844206615203e-11,1.00553771038847e-11,1.08522500881503e-11,1.17760367429609e-11,1,0.0361399070186924,0.0497297940692326
0.922,1.00612569491065e-11,1.08583428706788e-11,1.17823537384987e-11,1.00535127098289e-11,1.08503197746024e-11,1.17740357394314e-11,1,0.0361500731476734,0.0497436040615433
0.923,1.00593422480699e-11,1.0856359214384e-11,1.17802972238179e-11,1.00516227286018e-11,1.08483621391597e-11,1.17720061129645e-11,1,0.0361601942164351,0.049757352705018
0.924,1.00574349196081e-11,1.0854382930664e-11,1.1778247648031e-11,1.00497427220347e-11,1.08464140446962e-11,1.17699868948384e-11,1,0.0361702704237403,0.0497710402714012
0.925,1.00555340963593e-11,1.0852413152157e-11,1.17762067458616e-11,1.00478770269363e-11,1.08444802617014e-11,1.17679824218619e-11,1,0.0361803019675053,0.0497846670312714
0.926,1.00536402120044e-11,1.08504507462248e-11,1.17741710478625e-11,1.0046014367604e-11,1.0842551682877e-11,1.17659848877794e-11,1,0.0361902890448036,0.0497982332540442
0.927,1.00517537002243e-11,1.08484965802291e-11,1.1772146625566e-11,1.00441655860595e-11,1.08406365481595e-11,1.17640003641228e-11,1,0.0362002318518683,0.0498117392079774
0.928,1.00498732599763e-11,1.08465489194465e-11,1.17701282748017e-11,1.00423146361106e-11,1.08387183776759e-11,1.17620123710194e-11,1,0.0362101305840958,0.0498251851601754
0.929,1.00480010596649e-11,1.08446094986003e-11,1.17681177302931e-11,1.00404801660348e-11,1.08368175544271e-11,1.17600417251507e-11,1,0.036219985436048,0.049838571376593
0.93,1.00461370992899e-11,1.08426783176907e-11,1.17661175941253e-11,1.00386695484067e-11,1.08349427520305e-11,1.17580988348576e-11,1,0.0362297966014566,0.0498518981220404
0.931,1.00442844146176e-11,1.08407579788028e-11,1.17641278662983e-11,1.00368424509056e-11,1.0833050602399e-11,1.1756137729968e-11,1,0.0362395642732261,0.0498651656601879
0.932,1.00424369341157e-11,1.08388445788088e-11,1.17621450773653e-11,1.00350335680011e-11,1.0831177101045e-11,1.17541957070366e-11,1,0.0362492886434355,0.049878374253569
0.933,1.00405994282737e-11,1.08369407197939e-11,1.17601726967731e-11,1.00332389965652e-11,1.08293183448405e-11,1.17522684292548e-11,1,0.0362589699033433,0.0498915241635861
0.934,1.00387718970918e-11,1.08350485701625e-11,1.17582089897983e-11,1.00314548334701e-11,1.08274708643386e-11,1.17503541618991e-11,1,0.0362686082433893,0.0499046156505143
0.935,1.00369534732081e-11,1.08331646604676e-11,1.17562556911643e-11,1.00296767419072e-11,1.08256281543262e-11,1.17484459660755e-11,1,0.0362782038531986,0.0499176489735058
0.936,1.003514285558e-11,1.08312907254327e-11,1.17543128008712e-11,1.00278852062374e-11,1.08237741686112e-11,1.17465230251024e-11,1,0.036287756921584,0.0499306243905945
0.937,1.00333374421224e-11,1.08294202598447e-11,1.17523751147486e-11,1.00261136198876e-11,1.08219383974928e-11,1.17446217681727e-11,1,0.0362972676365493,0.0499435421586994
0.938,1.00315385338778e-11,1.08275580341932e-11,1.17504452348816e-11,1.00243520081977e-11,1.08201147694387e-11,1.17427309195839e-11,1,0.0363067361852923,0.04995640253363
0.939,1.00297487329315e-11,1.08257053495209e-11,1.17485248959937e-11,1.00225942996357e-11,1.08182937434698e-11,1.17408444078038e-11,1,0.0363161627542085,0.0499692057700905
0.94,1.00279680392834e-11,1.08238604711042e-11,1.17466132307231e-11,1.00208556730319e-11,1.08164931005017e-11,1.17389787127054e-11,1,0.0363255475288933,0.0499819521216834
0.941,1.00261964529336e-11,1.08220251336666e-11,1.17447119737935e-11,1.00191261537264e-11,1.08147015648319e-11,1.17371234259478e-11,1,0.0363348906941454,0.0499946418409144
0.942,1.00244318054776e-11,1.08201971688038e-11,1.17428185231194e-11,1.0017389261846e-11,1.08129043913108e-11,1.17352603329346e-11,1,0.0363441924339704,0.0500072751791969
0.943,1.00226762653199e-11,1.08183796122818e-11,1.17409346134245e-11,1.00156692835196e-11,1.08111232639818e-11,1.17334163218796e-11,1,0.0363534529315827,0.0500198523868551
0.944,1.00209254956518e-11,1.08165663925686e-11,1.17390541731766e-11,1.00139397642141e-11,1.08093330293546e-11,1.17315601677603e-11,1,0.0363626723694098,0.0500323737131299
0.945,1.00191807975158e-11,1.08147605454301e-11,1.17371815391842e-11,1.00122254237389e-11,1.08075584072387e-11,1.17297213608758e-11,1,0.036371850929094,0.0500448394061816
0.946,1.00174417372312e-11,1.08129603361429e-11,1.17353158440858e-11,1.00105154200725e-11,1.08057894229741e-11,1.17278877581617e-11,1,0.0363809887914969,0.050057249713095
0.947,1.00157117842448e-11,1.08111692341539e-11,1.17334596899665e-11,1.00088257994069e-11,1.08040390869868e-11,1.17260749721293e-11,1,0.0363900861367011,0.0500696048798837
0.948,1.00139913722375e-11,1.08093885405058e-11,1.17316139441881e-11,1.00071539596569e-11,1.08023091340004e-11,1.17242830027786e-11,1,0.036399143144014,0.0500819051514937
0.949,1.00122778991241e-11,1.08076143520708e-11,1.17297777393888e-11,1.00054600021826e-11,1.08005548948853e-11,1.17224658799375e-11,1,0.036408159991971,0.0500941507718089
0.95,1.0010570063862e-11,1.08058466688488e-11,1.17279467387599e-11,1.00037721162405e-11,1.07988101967493e-11,1.17206574307138e-11,1,0.0364171368583376,0.0501063419836535
0.951,1.00088691674938e-11,1.08040859245206e-11,1.17261226770249e-11,1.00021206594914e-11,1.07971006267638e-11,1.17188862780448e-11,1,0.0364260739201125,0.0501184790287968
0.952,1.00071760773812e-11,1.08023329864482e-11,1.1724308156269e-11,1.00004431818901e-11,1.07953633012026e-11,1.1717088237162e-11,1,0.0364349713535323,0.0501305621479591
0.953,1.00054890588008e-11,1.08005865535887e-11,1.1722500574407e-11,9.99878782201313e-12,1.07936511291318e-11,1.17153144824078e-11,1,0.0364438293340716,0.0501425915808128
0.954,1.00038098464761e-11,1.07988479269849e-11,1.1720699931439e-11,9.99714633992399e-12,1.07919519674871e-11,1.17135546054414e-11,1,0.0364526480364485,0.0501545675659891
0.955,1.00021380067261e-11,1.0797116239275e-11,1.17189070947266e-11,9.99550485783485e-12,1.07902528058423e-11,1.17117938611133e-11,1,0.0364614276346263,0.0501664903410812
0.956,1.00004735395509e-11,1.07953936588634e-11,1.1717121196908e-11,9.99388028929959e-12,1.07885718587941e-11,1.17100521987434e-11,1,0.0364701683018167,0.050178360142648
0.957,9.99881557758875e-12,1.07936775836648e-11,1.17153431053452e-11,9.99224964923218e-12,1.07868852738946e-11,1.17083053322031e-11,1,0.036478870210483,0.0501901772062192
0.958,9.99716628924396e-12,1.07919710494453e-11,1.17135754221231e-11,9.99063679008039e-12,1.07852160362298e-11,1.17065766802593e-11,1,0.0364875335323423,0.0502019417662983
0.959,9.99552567451656e-12,1.07902731888432e-11,1.17118190146037e-11,9.98902306356686e-12,1.07835450638416e-11,1.17048480283155e-11,1,0.0364961584383695,0.0502136540563678
0.96,9.99388983027871e-12,1.07885809660924e-11,1.1710066943893e-11,9.9874223474794e-12,1.07818897039647e-11,1.17031323867978e-11,1,0.0365047450987994,0.0502253143088924
0.961,9.99226092493477e-12,1.07868961159163e-11,1.17083200773527e-11,9.98580948832761e-12,1.07802213336616e-11,1.17014054695774e-11,1,0.0365132936831301,0.0502369227553239
0.962,9.99063679008039e-12,1.0785215602549e-11,1.17065792823445e-11,9.98421310904885e-12,1.07785711779551e-11,1.16996967669536e-11,1,0.0365218043601252,0.050248479626104
0.963,9.98901742571556e-12,1.07835411607138e-11,1.17048436915068e-11,9.98260718879096e-12,1.07769088791843e-11,1.16979759212654e-11,1,0.0365302772978179,0.0502599851506701
0.964,9.98740326552117e-12,1.0781871923049e-11,1.17031141722013e-11,9.98103856508781e-12,1.07752860453725e-11,1.16962941068555e-11,1,0.0365387126635123,0.0502714395574572
0.965,9.98579994734849e-12,1.07802130937251e-11,1.17013950612366e-11,9.97947384451248e-12,1.07736671146885e-11,1.16946174966159e-11,1,0.036547110623788,0.0502828430739042
0.966,9.98420443543147e-12,1.07785625043377e-11,1.1699685491251e-11,9.97791823123539e-12,1.07720564239411e-11,1.16929530294407e-11,1,0.0365554713445017,0.0502941959264564
0.967,9.98261672977008e-12,1.07769188538442e-11,1.16979845948828e-11,9.97634917385137e-12,1.07704331564484e-11,1.1691270347669e-11,1,0.0365637949907911,0.0503054983405703
0.968,9.98103336091738e-12,1.07752804075212e-11,1.1696288902685e-11,9.97479442793603e-12,1.07688259351479e-11,1.16896058804938e-11,1,0.0365720817270764,0.0503167505407165
0.969,9.97945562991598e-12,1.07736484664112e-11,1.16945992820194e-11,9.97324141674416e-12,1.07672191475283e-11,1.16879422806804e-11,1,0.0365803317170643,0.050327952750385
0.97,9.97788830725543e-12,1.07720264999611e-11,1.1692919202333e-11,9.97171919689399e-12,1.07656440186121e-11,1.16863125079747e-11,1,0.0365885451237503,0.050339105192088
0.971,9.97633095925488e-12,1.07704153755328e-11,1.16912512657108e-11,9.97020738538468e-12,1.07640801653985e-11,1.16846948783333e-11,1,0.036596722109422,0.0503502080873651
0.972,9.97477968278648e-12,1.07688107563175e-11,1.16895902679826e-11,9.96867345615104e-12,1.0762492893418e-11,1.16830503604781e-11,1,0.0366048628356619,0.0503612616567867
0.973,9.97323404416939e-12,1.07672117749535e-11,1.16879353417865e-11,9.96715947623739e-12,1.07609268718001e-11,1.16814301287516e-11,1,0.0366129674633491,0.050372266119957
0.974,9.97169577812707e-12,1.07656205998452e-11,1.16862890892078e-11,9.96565026681329e-12,1.07593664880334e-11,1.16798159685572e-11,1,0.0366210361526638,0.0503832216955192
0.975,9.97016488465952e-12,1.07640372309925e-11,1.16846515102464e-11,9.96415233309178e-12,1.07578178136503e-11,1.16782130840654e-11,1,0.0366290690630888,0.0503941286011589
0.976,9.96864353217108e-12,1.07624638367998e-11,1.16830234722642e-11,9.96267261396677e-12,1.07562869201827e-11,1.16766301488935e-11,1,0.0366370663534128,0.0504049870536081
0.977,9.96712738385308e-12,1.07608956467775e-11,1.16814006384525e-11,9.96117728233048e-12,1.07547417152465e-11,1.16750298664869e-11,1,0.0366450281817339,0.0504157972686494
0.978,9.96561774074811e-12,1.07593339619683e-11,1.16797821414494e-11,9.95968498646027e-12,1.0753197377672e-11,1.16734313188038e-11,1,0.0366529547054607,0.0504265594611189
0.979,9.96411200077096e-12,1.07577770476486e-11,1.16781705833402e-11,9.95821524199525e-12,1.07516786272688e-11,1.16718587919729e-11,1,0.0366608460813164,0.0504372738449105
0.98,9.9626162354538e-12,1.07562301079889e-11,1.16765694335719e-11,9.95675417114761e-12,1.07501672494403e-11,1.16702949387593e-11,1,0.0366687024653412,0.0504479406329809
0.981,9.96112610798794e-12,1.07546879388187e-11,1.16749726206122e-11,9.95527618674608e-12,1.07486385243771e-11,1.16687137383109e-11,1,0.0366765240128955,0.0504585600373519
0.982,9.95964075101163e-12,1.07531522748616e-11,1.16733853486317e-11,9.95382162111147e-12,1.07471332180809e-11,1.16671559566295e-11,1,0.0366843108786612,0.0504691322691144
0.983,9.95816103188663e-12,1.07516218150749e-11,1.16718015460981e-11,9.95235751449774e-12,1.07456196718481e-11,1.16655903686924e-11,1,0.0366920632166464,0.0504796575384336
0.984,9.95668868533639e-12,1.07500982941822e-11,1.16702246824585e-11,9.95092376554485e-12,1.0744136916957e-11,1.16640568731396e-11,1,0.0366997811801864,0.0504901360545505
0.985,9.95522197663745e-12,1.07485808448216e-11,1.16686547577127e-11,9.94948437874066e-12,1.07426498252572e-11,1.16625181734165e-11,1,0.0367074649219479,0.0505005680257884
0.986,9.95376307419416e-12,1.07470720690783e-11,1.16670943739461e-11,9.9480571350008e-12,1.07411744429409e-11,1.16609916167576e-11,1,0.0367151145939305,0.0505109536595543
0.987,9.95230764119781e-12,1.07455684975055e-11,1.16655357249029e-11,9.94661254402618e-12,1.07396804123472e-11,1.16594468455022e-11,1,0.0367227303474705,0.0505212931623445
0.988,9.95085914709537e-12,1.07440718648266e-11,1.16639874842006e-11,9.9452121885002e-12,1.07382336529682e-11,1.16579497791425e-11,1,0.036730312333242,0.0505315867397462
0.989,9.94942062765292e-12,1.0742584339446e-11,1.16624496518392e-11,9.94379925622901e-12,1.07367743168441e-11,1.16564405697184e-11,1,0.0367378607012617,0.050541834596444
0.99,9.94798644501915e-12,1.07411015845549e-11,1.16609170236481e-11,9.94238328819175e-12,1.07353102102303e-11,1.16549261561238e-11,1,0.0367453756008901,0.0505520369362216
0.991,9.94655746655582e-12,1.07396253348768e-11,1.16593895996275e-11,9.94098596843185e-12,1.07338673539792e-11,1.1653436028658e-11,1,0.0367528571808341,0.0505621939619658
0.992,9.94513716170986e-12,1.07381577588161e-11,1.16578717165861e-11,9.93959081707629e-12,1.07324240640472e-11,1.16519424317452e-11,1,0.0367603055891508,0.0505723058756709
0.993,9.94371859158738e-12,1.07366914837981e-11,1.16563538335446e-11,9.93817441535816e-12,1.07309608247952e-11,1.16504280181506e-11,1,0.0367677209732493,0.0505823728784423
0.994,9.94230435827359e-12,1.07352295455887e-11,1.16548420220353e-11,9.93678360081129e-12,1.07295236063953e-11,1.16489413601317e-11,1,0.0367751034798932,0.0505923951704988
0.995,9.94089359440675e-12,1.07337715105071e-11,1.16533328126112e-11,9.93538801577487e-12,1.07280811838251e-11,1.16474512326659e-11,1,0.036782453255204,0.0506023729511786
0.996,9.93948760102947e-12,1.07323182459151e-11,1.16518322768044e-11,9.93400977797321e-12,1.07266582768939e-11,1.16459784524348e-11,1,0.036789770444663,0.0506123064189408
0.997,9.9380898475887e-12,1.07308745223023e-11,1.16503386798916e-11,9.93266103047064e-12,1.07252635592192e-11,1.16445368972262e-11,1,0.0367970551931142,0.0506221957713703
0.998,9.93670163512705e-12,1.07294399059876e-11,1.16488546239579e-11,9.93130534407416e-12,1.07238619026506e-11,1.16430884031238e-11,1,0.0368043076447675,0.0506320412051817
0.999,9.9353190605167e-12,1.07280109275243e-11,1.16473775069181e-11,9.92992537154902e-12,1.0722437260996e-11,1.16416156228927e-11,1,0.0368115279432005,0.050641842916222
1,9.93393822062982e-12,1.07265841174653e-11,1.16459029919636e-11,9.92856664938646e-12,1.07210325686613e-11,1.16401627919815e-11,1,0.0368187162313609,0.0506516010994738


==> figs/fig_state_recon.csv <==
t,x1,x1hat,x2,x2hat
0.1,0.8,0.800002407667378,-0.5,-0.500004667681706
0.101,0.799200413577918,0.799283796629171,-0.498861250610524,-0.499020928179398
0.102,0.798401598939755,0.798404872210245,-0.497724833406797,-0.497731137444012
0.103,0.797603596408389,0.797607300563391,-0.496590867662739,-0.496597977920374
0.104,0.796806384728491,0.796787081390197,-0.49545928668758,-0.49542257050951
0.105,0.796010008158932,0.796100730826867,-0.494330221237361,-0.494502663838021
0.106,0.795214384729157,0.79527560591737,-0.493203421675714,-0.493319438824391
0.107,0.794419554386873,0.794421270225969,-0.492079006590547,-0.492082342967394
0.108,0.793625531828955,0.793640333272679,-0.49095701648315,-0.490984898657158
0.109,0.792832303051966,0.79283539539688,-0.489837407908923,-0.489843310026553
0.11,0.792039866962095,0.792054764106514,-0.48872017394015,-0.488748121294891
0.111,0.791248223195315,0.791254189081076,-0.487605312009083,-0.487616555855228
0.112,0.790457370363444,0.790469752209034,-0.486492814578254,-0.486515963457218
0.113,0.789667307808065,0.789677537159227,-0.485382677848715,-0.485401798532791
0.114,0.788878035415027,0.788882884320138,-0.484274898587833,-0.484283970846543
0.115,0.788089551671792,0.788105797857479,-0.483169469855424,-0.483199660416876
0.116,0.787301856072649,0.787298599940453,-0.482066387913812,-0.482060438456915
0.117,0.786514947682374,0.786537773100795,-0.480965646948116,-0.481007852922872
0.118,0.785728825944734,0.785720819825979,-0.479867243616695,-0.479852571354573
0.119,0.784943489871739,0.784972574251285,-0.478771171551903,-0.478824708162557
0.12,0.784158938574252,0.784150706072875,-0.477677426727758,-0.477662399952169
0.121,0.783375171590047,0.783408826896844,-0.476586004185556,-0.476647687806544
0.122,0.782592188071112,0.782588783774842,-0.475496900077179,-0.475490758791549
0.123,0.781809986985237,0.781842588577145,-0.47441010785117,-0.474469614875213
0.124,0.78102856782268,0.781036895639063,-0.473325624472909,-0.473340861544195
0.125,0.780247929608066,0.780267713135719,-0.472243443899308,-0.472279423840653
0.126,0.779468071783395,0.779497680871579,-0.47116356251803,-0.471217316782776
0.127,0.778688993204842,0.778676460825677,-0.470085974360617,-0.470063351594048
0.128,0.777910693346857,0.777979897287743,-0.469010675280201,-0.469135705256007
0.129,0.777133171606822,0.777088847527356,-0.46793766155677,-0.467857868698854
0.13,0.776356426808529,0.77651204957556,-0.46686692659679,-0.467146887126322
0.131,0.775580458499875,0.775539596413217,-0.465798467574441,-0.465725253672588
0.132,0.774805265625266,0.775199583196363,-0.46473227795685,-0.465438864784729
0.133,0.774030847752386,0.773402968797741,-0.463668355169057,-0.462547267887658
0.134,0.773257203759584,0.772853442404396,-0.462606692448232,-0.461887092425514
0.135,0.772484332918282,0.77279342938299,-0.461547286292425,-0.462097486700054
0.136,0.771712234758176,0.771655942123714,-0.460490132060151,-0.460390180261818
0.137,0.7709409082861,0.771001299740646,-0.459435225155114,-0.459542255340292
0.138,0.770170352716471,0.770181007004845,-0.458382560496327,-0.458401436482186
0.139,0.76940056730684,0.769404631662739,-0.457332133640415,-0.457339306326827
0.14,0.768631551355883,0.768671673461569,-0.456283940407097,-0.456354650853021
0.141,0.767863304043151,0.767845305654909,-0.455237975526207,-0.455206341019806
0.142,0.767095824404821,0.767138297041541,-0.454194234604922,-0.454268775965845
0.143,0.766329111977266,0.766304393501548,-0.453152713020816,-0.453109448557378
0.144,0.765563166014426,0.765597057208121,-0.452113407292387,-0.452172643737289
0.145,0.764797985428844,0.76477508922102,-0.451076310871102,-0.451036404194617
0.146,0.764033569778487,0.764055690818421,-0.450041421171745,-0.450079928823332
0.147,0.763269918044162,0.763256078090657,-0.449008731987953,-0.448984716537409
0.148,0.762507029753941,0.76251711528512,-0.447978240396716,-0.447995729698525
0.149,0.76174490376232,0.761746064807533,-0.446949940240496,-0.446951966451683
0.15,0.760983539508715,0.760984065893061,-0.445923827825495,-0.445924746684555
0.151,0.760222936450047,0.760237653875852,-0.444899899350241,-0.444925265042395
0.152,0.759463093451526,0.75945598422775,-0.443878148843945,-0.443865939592175
0.153,0.758704010022202,0.758722583941726,-0.442858573257126,-0.442890447338832
0.154,0.757945685167332,0.757934680357935,-0.44184116658443,-0.441822339583419
0.155,0.757188118435127,0.757204743492422,-0.440825926213674,-0.440854337231586
0.156,0.756431308767165,0.75641994875258,-0.439812845797346,-0.439793490860339
0.157,0.755675255412477,0.755687504864922,-0.438801921919806,-0.438822770126587
0.158,0.754919957913789,0.754912874709162,-0.437793150064544,-0.437781135680567
0.159,0.754165415336865,0.754171363419743,-0.436786526063903,-0.436796610608066
0.16,0.753411626862739,0.753412563845548,-0.435782044767141,-0.435783638962145
0.161,0.752658591814464,0.7526588533461,-0.434779702232592,-0.434780149611889
0.162,0.751906309460674,0.751915252814638,-0.433779494178204,-0.433794561204058
0.163,0.751154779033911,0.751150296383486,-0.432781415778128,-0.432773889123157
0.164,0.750403999576186,0.750415745783859,-0.431785462710213,-0.431805165931639
0.165,0.749653970627424,0.749647423702936,-0.430791630585098,-0.43078068091649
0.166,0.748904691468275,0.74891513615802,-0.429799916074438,-0.429817362652795
0.167,0.748156161033106,0.748149370469895,-0.428810312926531,-0.428799002222689
0.168,0.747408378886603,0.747415736685424,-0.427822818651209,-0.42783505811594
0.169,0.746661344036133,0.746657222837239,-0.426837427337466,-0.426830592817236
0.17,0.745915056013063,0.745918291091643,-0.425854136149291,-0.425859496047315
0.171,0.745169513702399,0.745171069687503,-0.424872939252694,-0.424875514737963
0.172,0.744424716561105,0.744424630082505,-0.423893833067439,-0.423893692298707
0.173,0.743680664046806,0.743687262626389,-0.42291681400128,-0.422927676981381
0.174,0.742937355048451,0.742934055609713,-0.421941876269034,-0.42193645854749
0.175,0.74219478909877,0.742202710324409,-0.420969017054602,-0.420982001567136
0.176,0.741452965212952,0.741448098160897,-0.419998230536766,-0.419990270961055
0.177,0.740711882958726,0.740718640155501,-0.419029514264766,-0.419040543691865
0.178,0.73997154128086,0.739966727910864,-0.418062862126381,-0.418055022581262
0.179,0.739231939475534,0.739236709653111,-0.41709827088814,-0.417106024001043
0.18,0.738493077085377,0.738490961549081,-0.416135736303944,-0.41613230499366
0.181,0.737754953159647,0.737756544972531,-0.415175254128908,-0.415177829392028
0.182,0.737017566966519,0.737020048318566,-0.414216819845474,-0.414220827454948
0.183,0.736280917762307,0.736279814199642,-0.413260429183724,-0.413258648374997
0.184,0.735545004915957,0.735550243445396,-0.412306078562971,-0.412314503781436
0.185,0.734809827594753,0.734806518926051,-0.411353762909435,-0.411348449271787
0.186,0.734075384919307,0.734081230688513,-0.410403478425559,-0.410412840565938
0.187,0.733341676443865,0.733337956831455,-0.409455220815733,-0.409449272274494
0.188,0.732608701407287,0.732613087731934,-0.40850898677456,-0.408515980823076
0.189,0.731876458829007,0.731873435618548,-0.407564770540683,-0.407559955005675
0.19,0.731144948231142,0.731147308755182,-0.406622569454383,-0.406626315472251
0.191,0.730414168709618,0.730413725543621,-0.405682378278829,-0.40568167240059
0.192,0.729684119720484,0.729684058677103,-0.404744193731913,-0.404744092644351
0.193,0.728954800216356,0.728957839454069,-0.403808010762466,-0.403812804814296
0.194,0.728226209711646,0.728224635252608,-0.402873825621502,-0.402871340586567
0.195,0.727498347608499,0.727502532051909,-0.401941635109979,-0.401948208778225
0.196,0.726771212822672,0.726768337704614,-0.401011433383904,-0.401006917915899
0.197,0.726044804939375,0.726048612143524,-0.400083218077543,-0.400089173016327
0.198,0.725319122969056,0.725316191839727,-0.399156983456488,-0.399152399057795
0.199,0.724594166498747,0.724596511896133,-0.398232727178023,-0.398236377628548
0.2,0.723869934450678,0.723868218952211,-0.397310443429345,-0.397307768999747
0.201,0.72314642622598,0.723147384463948,-0.396390129070375,-0.39639161043502
0.202,0.722423641343908,0.722424828736269,-0.395471780380823,-0.395473613934828
0.203,0.721701578771603,0.721700661135214,-0.394555392449652,-0.394553967146578
0.204,0.720980237966902,0.720983157629186,-0.393640962042069,-0.393645459798572
0.205,0.720259618040907,0.720257488260573,-0.392728484085297,-0.392725198373201
0.206,0.719539718265727,0.719543313430819,-0.391817955303922,-0.391823471689253
0.207,0.718820537624281,0.718819553028898,-0.390909370001621,-0.390907854145567
0.208,0.718102078000714,0.718102651354023,-0.390002732104729,-0.390003601068869
0.209,0.717384334044976,0.71738200601655,-0.389098024236125,-0.389094462829577
0.21,0.716667308252017,0.71666857565943,-0.388195251845889,-0.388197174743804
0.211,0.715950999130765,0.71595025114243,-0.387294408247484,-0.387293263519789
0.212,0.715235405999214,0.71523542606237,-0.386395489940135,-0.386395512147901
0.213,0.714520528065213,0.71452188648165,-0.385498492630484,-0.385500541143853
0.214,0.713806362065021,0.713810580041348,-0.384603405332986,-0.384609771237947
0.215,0.71309291705882,0.71309147400087,-0.383710250749403,-0.383708065565793
0.216,0.712380180120317,0.712375207055714,-0.3828189915199,-0.382811500820444
0.217,0.711668154570112,0.711670796965854,-0.381929635371314,-0.381933593369484
0.218,0.710956842057276,0.710954634966006,-0.381042183740914,-0.38103886855937
0.219,0.710246240650055,0.710248808330244,-0.380156630440783,-0.380160459751982
0.22,0.709536349335496,0.709533968781974,-0.379272969709266,-0.379269409461967
0.221,0.708827166852034,0.708831180387233,-0.378391197238439,-0.378397163156494
0.222,0.70811869230832,0.70812085275024,-0.37751130756818,-0.377514509287215
0.223,0.707410932820382,0.707408053330567,-0.376633318690729,-0.376629039124166
0.224,0.706703873366819,0.70669989923086,-0.375757187571578,-0.375751299213567
0.225,0.705997522109604,0.705999785870336,-0.374882935058748,-0.374886266719967
0.226,0.705291877381439,0.70528930012173,-0.374010553539887,-0.374006747572506
0.227,0.704586938119674,0.704589087439508,-0.373140039400727,-0.373143188561413
0.228,0.703882703270534,0.703880199787412,-0.372271386673452,-0.372267704695986
0.229,0.703179171479977,0.70318299677121,-0.371404590993344,-0.371410180499688
0.23,0.702476342282506,0.702478087492577,-0.370539647960901,-0.370542188382283
0.231,0.701774222220891,0.701771709787603,-0.369676574044503,-0.369672900360198
0.232,0.701072796897004,0.701068704369599,-0.368815328094988,-0.368809365145232
0.233,0.700372073737212,0.700374319770509,-0.367955929008249,-0.367959178229577
0.234,0.699672051637447,0.699669728113719,-0.367098370589401,-0.367094994884529
0.235,0.698972729400403,0.698974862515391,-0.366242649040178,-0.366245721178838
0.236,0.698274105951389,0.698272090589015,-0.365388758311575,-0.365385841020835
0.237,0.697576180599494,0.697578672047126,-0.36453669586774,-0.364540270804355
0.238,0.696878950753561,0.696881517732308,-0.363686451824679,-0.363690128781959
0.239,0.696182424425973,0.696181446136195,-0.362838046261637,-0.362836632639255
0.24,0.695486590193991,0.69548235680611,-0.361991446391487,-0.361985380750493
0.241,0.694791449378953,0.694792101616981,-0.361146654588053,-0.361147574363716
0.242,0.694097005187192,0.694096668193099,-0.360303676695355,-0.360303185461305
0.243,0.693403255100804,0.693402401427729,-0.359462504467531,-0.359461280412292
0.244,0.692710198465825,0.692710637550773,-0.358623134415505,-0.35862374549212
0.245,0.692017834447157,0.692015980041326,-0.357785561967846,-0.357782926952965
0.246,0.691326161099657,0.691329493532598,-0.356949780948715,-0.356954475366237
0.247,0.690635179814317,0.690635960669924,-0.356115792018159,-0.356116881863619
0.248,0.689944894648475,0.689942623490646,-0.355283604988328,-0.355280399164768
0.249,0.689255292800939,0.689251528452367,-0.354453183437115,-0.354447890431617
0.25,0.688566381199896,0.68856821057511,-0.35362454489221,-0.353627094307789
0.251,0.687878158888295,0.68787647492193,-0.352797683485943,-0.352795319223057
0.252,0.687190624633123,0.687191710728385,-0.351972595462972,-0.351974097864799
0.253,0.686503777438674,0.686503085099892,-0.351149275337251,-0.35114830029758
0.254,0.685817616799372,0.68581699316157,-0.350327720526326,-0.350326843188262
0.255,0.685132140153152,0.685135046017584,-0.349507922500487,-0.349511936524927
0.256,0.684447350661599,0.684447603177502,-0.348689887053611,-0.348690225044348
0.257,0.683763249759843,0.683760875387623,-0.347873616887426,-0.347870328928062
0.258,0.683079826296435,0.683076412012166,-0.347059080261968,-0.347054368942296
0.259,0.682397087240908,0.682398746335761,-0.346246294716091,-0.346248561268306
0.26,0.681715031130999,0.681713411907639,-0.345435253025727,-0.345433021778901
0.261,0.681033656923425,0.681034435364923,-0.344625952077713,-0.344627004645388
0.262,0.680352963630559,0.680352538809964,-0.343818386478742,-0.343817794450068
0.263,0.679672950698539,0.679671666754115,-0.343012553384013,-0.343010792997733
0.264,0.67899361601061,0.678996306251472,-0.342208445884063,-0.342212089899554
0.265,0.678314961081548,0.678315481915044,-0.341406065048911,-0.341406760063169
0.266,0.677636989890107,0.677635344323661,-0.340605420503788,-0.340603180777476
0.267,0.676959690320691,0.676956204551903,-0.339806478025895,-0.339801759050958
0.268,0.676283067798012,0.67628403367744,-0.339009251160033,-0.339010540244225
0.269,0.675607122703126,0.675606579278352,-0.33821373774844,-0.338212994699676
0.27,0.674931853240442,0.6749305608059,-0.337419932030928,-0.337418186031036
0.271,0.674257258823812,0.674258027408103,-0.336627830999449,-0.336628847341667
0.272,0.673583338464036,0.673581211744267,-0.335837429296894,-0.335834576129404
0.273,0.672910091341178,0.672912146112564,-0.335048724559192,-0.335051451285606
0.274,0.672237515566369,0.672238934374165,-0.334261708513196,-0.334263584264264
0.275,0.67156561756389,0.67156507235513,-0.333476397018687,-0.333475660708187
0.276,0.670894388986177,0.670891561393115,-0.33269276624541,-0.332689008073243
0.277,0.670223827763452,0.670221789748691,-0.331910809432967,-0.331908103708505
0.278,0.669553938858382,0.669555049405416,-0.33113053805249,-0.331131989966963
0.279,0.66888471944923,0.668882805560992,-0.330351941693864,-0.330349410702372
0.28,0.66821616919328,0.668217181160884,-0.329575019459151,-0.329576335777169
0.281,0.667548286942918,0.667547574842811,-0.328799765123191,-0.328798819413591
0.282,0.666881072297681,0.666879949947263,-0.328026176776134,-0.32802469694864
0.283,0.666214523235438,0.666216687417619,-0.327254247766539,-0.327257059256108
0.284,0.665548640697367,0.665549113729982,-0.326483977613593,-0.326484581870573
0.285,0.664883429264438,0.664882374254102,-0.325715377549068,-0.325713993693003
0.286,0.664218877698236,0.664215921514856,-0.324948416056833,-0.324944570865495
0.287,0.663554989100329,0.663554379585469,-0.324183100420149,-0.324182299586692
0.288,0.662891765831197,0.662892214611607,-0.323419434393669,-0.323420000910455
0.289,0.662229205274311,0.662227253062581,-0.322657409022641,-0.322654882184715
0.29,0.661567307235702,0.661568418242033,-0.321897023607839,-0.321898438805046
0.291,0.660906070482174,0.660904931435868,-0.32113827148957,-0.321136798076178
0.292,0.660245494791591,0.660245068016055,-0.320381151796109,-0.32038059318234
0.293,0.659585577748098,0.659587468988195,-0.319625656337801,-0.319628059236438
0.294,0.658926321211585,0.658926543983881,-0.318871787402713,-0.318872059573627
0.295,0.658267728715477,0.658266667643203,-0.318119553408729,-0.318118190936222
0.296,0.657609789379608,0.65760704813094,-0.317368923969833,-0.317365433066545
0.297,0.656952506641047,0.6569518951887,-0.316619907266771,-0.316619120739411
0.298,0.656295882562221,0.656296324809183,-0.315872506256737,-0.315873052161364
0.299,0.655639914580077,0.655638088352174,-0.315126712147973,-0.315124397684012
0.3,0.654984602545372,0.654985538473932,-0.314382524502823,-0.314383689052925
0.301,0.654329945218333,0.654329123709679,-0.313639936685178,-0.313638892941072
0.302,0.653675942314535,0.653674925597702,-0.31289894747811,-0.312897661725822
0.303,0.653022591939075,0.653024317527244,-0.312159550632513,-0.312161694854447
0.304,0.652369894505863,0.652370330772532,-0.311421744262104,-0.31142227667905
0.305,0.651717854807975,0.651717175746582,-0.310685540119598,-0.310684682029194
0.306,0.651066463093581,0.651064140428382,-0.309950911004213,-0.309948013923282
0.307,0.650415720094406,0.650414101490877,-0.309217857832278,-0.309215840105289
0.308,0.649765629455642,0.649766458648349,-0.308486388455699,-0.308487400835205
0.309,0.649116188446533,0.649114799231471,-0.307756492819163,-0.307754766609946
0.31,0.648467396811723,0.648467498798931,-0.307028170445724,-0.307028283492996
0.311,0.6478192535397,0.647819310798981,-0.306301416044326,-0.306301473680184
0.312,0.647171757962177,0.647170107608268,-0.305576226252301,-0.305574191236232
0.313,0.646524909372695,0.646526144502301,-0.304852599074056,-0.304854097132055
0.314,0.645878705690705,0.645879694170923,-0.304130525846521,-0.304131720431897
0.315,0.645233151524044,0.645232795990474,-0.303410017404754,-0.303409572352493
0.316,0.644588244029602,0.644586763072439,-0.302691065130909,-0.30268925233755
0.317,0.643943976331732,0.643941655045776,-0.301973649659764,-0.301970822778546
0.318,0.643300353400275,0.643300801291723,-0.301257783139336,-0.301258312495915
0.319,0.642657374541555,0.642657188983796,-0.300543460592353,-0.30054322402109
0.32,0.642015038277317,0.642013504765054,-0.299830677262746,-0.299828817900289
0.321,0.641373344329458,0.641374115577428,-0.299119431992876,-0.29912034636802
0.322,0.640732291424218,0.64073135825876,-0.29840971808204,-0.298408586515117
0.323,0.640091879403815,0.640091112326708,-0.297701535041545,-0.297700604832962
0.324,0.639452106343231,0.639453469931555,-0.296994876454034,-0.296996492629647
0.325,0.638812972583471,0.638813301943493,-0.296289740358545,-0.296290121426049
0.326,0.638174482610916,0.638173976067602,-0.295586137651911,-0.295585522599902
0.327,0.637536628057754,0.637534830315626,-0.294884045115389,-0.294881899278982
0.328,0.636899408184213,0.636897606128865,-0.294183459799719,-0.294181314423772
0.329,0.636262826906153,0.636263540466421,-0.293484390646279,-0.293485221007397
0.33,0.6356268819717,0.635626143650841,-0.292786828604339,-0.292785946095426
0.331,0.634991572766507,0.634990534202683,-0.292090771977817,-0.292089538510489
0.332,0.634356898736405,0.634357448998828,-0.291396218098601,-0.291396851336278
0.333,0.633722858742538,0.633721665307827,-0.290703161074751,-0.290701751498045
0.334,0.633089452731726,0.633089369212464,-0.290011601041647,-0.290011491254144
0.335,0.632456678253078,0.632457847184171,-0.289321529504633,-0.289322880493538
0.336,0.631824536871337,0.631824626612733,-0.288632948244184,-0.288633041462334
0.337,0.631193032087118,0.631192468401493,-0.287945865541799,-0.287945198384948
0.338,0.630562154930178,0.630560415087743,-0.287260256727324,-0.287258228725125
0.339,0.629931906104787,0.629930365279468,-0.286576122708312,-0.28657433002685
0.34,0.629302288961243,0.629302919984746,-0.285893470797814,-0.285894186137979
0.341,0.628673301072074,0.628672548308074,-0.285212291625427,-0.285211413354987
0.342,0.628044941979454,0.628043997177328,-0.284532584028128,-0.2845314873855
0.343,0.627417211113752,0.627417697102012,-0.28385434528004,-0.283854889728593
0.344,0.626790107333633,0.626789032526383,-0.283177569534142,-0.283176328947662
0.345,0.626163630604047,0.626163370457506,-0.2825022569884,-0.282501948270542
0.346,0.625537778655176,0.625538833565652,-0.281828399861904,-0.28182958883244
0.347,0.624912552491149,0.624912692447078,-0.281155998338565,-0.281156146361895
0.348,0.624287955889458,0.624287505124505,-0.280485061413316,-0.280484538111153
0.349,0.623663980909671,0.623662513637691,-0.279815567271605,-0.279813895448643
0.35,0.623040626860328,0.62303900136693,-0.279147513171202,-0.27914566748015
0.351,0.622417897352375,0.622418389269921,-0.278480907365332,-0.278481449024338
0.352,0.621795790452741,0.621795389572862,-0.277815741686491,-0.277815279429404
0.353,0.621174305356708,0.621173121338436,-0.277152013754567,-0.277150675114258
0.354,0.620553441749984,0.620553961085362,-0.276489722251132,-0.276490290938869
0.355,0.619933198331831,0.619932531610708,-0.275828860527035,-0.27582810471601
0.356,0.61931357496039,0.619312647263537,-0.275169428194728,-0.275168383674282
0.357,0.618694570295771,0.618695484277158,-0.274511420952934,-0.27451242468326
0.358,0.618076183376497,0.618076585409917,-0.273854833299461,-0.273855268241374
0.359,0.617458418096899,0.617458064391489,-0.27319967442075,-0.273199271682058
0.36,0.616841271038038,0.616840271120489,-0.272545934465955,-0.272544818050856
0.361,0.616224736717358,0.616223063873792,-0.271893598194876,-0.271891744067318
0.362,0.615608818988993,0.615608630811642,-0.271242674792544,-0.271242456359634
0.363,0.614993517925026,0.614993690902236,-0.270593161781587,-0.270593339546748
0.364,0.614378831618456,0.614377724857868,-0.269945052749106,-0.269943830540197
0.365,0.613764760042086,0.613764832949461,-0.269298347925918,-0.269298415810338
0.366,0.613151302055515,0.613151311842437,-0.268653041588953,-0.268653040454977
0.367,0.612538457057206,0.612537325984456,-0.268009130896514,-0.268007890342534
0.368,0.611926224831233,0.611926542605798,-0.267366615500955,-0.267366948437135
0.369,0.611314602880746,0.611315332582091,-0.266725486284915,-0.266726264908691
0.37,0.610703593408487,0.610703495148462,-0.266085747275825,-0.266085630812409
0.371,0.610093198817291,0.610092728012054,-0.265447403851167,-0.26544688432595
0.372,0.609483410859945,0.609482103926324,-0.264810433673626,-0.264809016597524
0.373,0.608874230379289,0.608872927922088,-0.264174838073383,-0.264173429948872
0.374,0.608265660326399,0.608266047422252,-0.263540623477247,-0.263541026046538
0.375,0.607657698577692,0.607657334069059,-0.262907781381528,-0.26290738072593
0.376,0.607050344493643,0.607049306874855,-0.262276309972973,-0.262275193446444
0.377,0.606443597809713,0.606443982984726,-0.261646208224121,-0.261646606049679
0.378,0.605837457194732,0.605837010775808,-0.261017469461759,-0.261016984598573
0.379,0.605231922464654,0.605230958863452,-0.260390093083561,-0.260389062260058
0.38,0.60462699277838,0.604627611429521,-0.259764076565806,-0.259764718529682
0.381,0.604022666345114,0.604023115214894,-0.259139412290756,-0.259139874954483
0.382,0.603418946248655,0.603418677408058,-0.258516107138797,-0.258515814129999
0.383,0.602815832448104,0.602815229654853,-0.257894160158185,-0.257893515437434
0.384,0.602213317334171,0.602211989703753,-0.257273550808533,-0.257272149429891
0.385,0.60161140349823,0.601610483885718,-0.256654284965639,-0.256653313652574
0.386,0.601010092884497,0.601010447567837,-0.256036366030963,-0.256036724171863
0.387,0.600409383025315,0.60040881318314,-0.255419785010051,-0.255419181480853
0.388,0.59980927369797,0.599808459994997,-0.254804541524136,-0.254803686573538
0.389,0.599209764448126,0.599210093472723,-0.254190633562925,-0.254190962749081
0.39,0.598610854015143,0.598610277862045,-0.253578054893188,-0.25357744885755
0.391,0.598012542325207,0.598011768262976,-0.252966805496472,-0.252965997062029
0.392,0.597414828249194,0.597415426139011,-0.252356881812802,-0.252357485591309
0.393,0.596817710461157,0.596818031337437,-0.251748277532462,-0.25174859685888
0.394,0.596221192039207,0.5962209043744,-0.251140999640657,-0.251140694983212
0.395,0.595625272156131,0.595624681676516,-0.250535045191319,-0.250534429888421
0.396,0.595029943884498,0.595028717865789,-0.249930395535191,-0.249929134618604
0.397,0.594435209911774,0.594434394683975,-0.249327056788927,-0.249326217214685
0.398,0.593841071929697,0.593841376088793,-0.248725031673136,-0.2487253290785
0.399,0.593247527503951,0.593247005125417,-0.248124311394099,-0.248123771829929
0.4,0.592654576443366,0.592653799608477,-0.247524895676314,-0.247524100542025
0.401,0.592062218329354,0.592062507648588,-0.246926782716522,-0.246927063171233
0.402,0.591470451874636,0.591469970909417,-0.246329966210559,-0.246329471865891
0.403,0.590879276988771,0.590878493074798,-0.245734446054331,-0.245733649133385
0.404,0.590288692778872,0.590289177099599,-0.245140219530513,-0.245140693595534
0.405,0.589698697566428,0.589699031065748,-0.244547279452066,-0.244547602923797
0.406,0.589109294088323,0.589109050567638,-0.243955631837137,-0.243955379519042
0.407,0.588520482707945,0.588520019969251,-0.243365276830103,-0.243364804804618
0.408,0.587932256089386,0.587931197727966,-0.242776194859925,-0.242775133399415
0.409,0.587344616167182,0.587343681700606,-0.242188390105935,-0.242187454718661
0.41,0.586757565113541,0.586757820263977,-0.241601866878452,-0.241602108003812
0.411,0.586171100695902,0.586170800439102,-0.241016616672878,-0.241016310191576
0.412,0.585585222448881,0.585584388914595,-0.240432638269962,-0.240431808532806
0.413,0.584999930181967,0.585000142205173,-0.239849931055138,-0.239850128269518
0.414,0.584415222546305,0.584414997486625,-0.239268488477615,-0.23926825760774
0.415,0.583831099278898,0.583830275038632,-0.238688309550501,-0.238687494454002
0.416,0.583247560064018,0.58324778673241,-0.238109393570015,-0.238109603868114
0.417,0.582664602595969,0.582665019873742,-0.237531732020091,-0.23753212808517
0.418,0.582082228709855,0.582082117268644,-0.236955328198174,-0.236955211129222
0.419,0.581500440654743,0.581500132554734,-0.236380187075991,-0.236379877678122
0.42,0.580919231715866,0.580918434266532,-0.235806290794069,-0.235805509085697
0.421,0.580338601378728,0.580337561174794,-0.235233637293777,-0.235232624657002
0.422,0.579758552333033,0.579758522457985,-0.234662232628043,-0.234662193503329
0.423,0.579179083580566,0.579179106371125,-0.234092071585235,-0.234092082944815
0.424,0.578600193782065,0.578599479512179,-0.233523149835909,-0.233522456294209
0.425,0.578021882935399,0.578021682446871,-0.2329554677273,-0.232955266063548
0.426,0.577444150053485,0.577444242504143,-0.232389020614724,-0.232389098213339
0.427,0.576866994318532,0.576866360923366,-0.231823804710854,-0.231823192667616
0.428,0.576290415730529,0.576290027465743,-0.231259820372751,-0.231259442103455
0.429,0.575714412687379,0.575714841034776,-0.230697062305636,-0.230697457736144
0.43,0.575138984684514,0.575139111425888,-0.230135526780031,-0.230135637742701
0.431,0.574564134380854,0.57456386693673,-0.229575219792769,-0.229574958480137
0.432,0.573989860364989,0.573989397473748,-0.229016137040185,-0.229015690417375
0.433,0.57341615674049,0.573415236013607,-0.228458262862635,-0.228457388639357
0.434,0.572843025830184,0.572842317655525,-0.227901602425183,-0.227900930054202
0.435,0.572270469227992,0.57227066167733,-0.227346158427731,-0.227346327770071
0.436,0.571698484643784,0.571698185672727,-0.226791922496572,-0.226791634061267
0.437,0.571127071780333,0.571126369151676,-0.22623889398541,-0.226238231458339
0.438,0.57055623045137,0.570556372286627,-0.225687072315101,-0.225687193619354
0.439,0.569985959303056,0.56998578729549,-0.22513645105478,-0.225136281928368
0.44,0.56941625806519,0.569415561241411,-0.224587029203779,-0.224586376520094
0.441,0.568847126569915,0.568847195495936,-0.224038806554957,-0.224038860040698
0.442,0.568278562541581,0.5682789080332,-0.223491775010763,-0.223492083309922
0.443,0.567710567182455,0.567710513348457,-0.222945936098881,-0.222945878549127
0.444,0.567143142920198,0.567142892297903,-0.222401295234279,-0.222401055876415
0.445,0.566576284875157,0.566575725029986,-0.221857839425848,-0.221857317229833
0.446,0.566009990617373,0.566009106335057,-0.22131556185938,-0.221314746601147
0.447,0.565444262573751,0.565443878316618,-0.220774467956788,-0.220774109340725
0.448,0.564879101111134,0.564879231470891,-0.220234556738837,-0.220234664877971
0.449,0.564314504148724,0.564314065632551,-0.219695821099027,-0.219695415036038
0.45,0.563750471662629,0.563749919210388,-0.219158261309272,-0.219157753543613
0.451,0.563187003234793,0.56318715441225,-0.218621875648728,-0.218622001775141
0.452,0.562624097564205,0.562623800101881,-0.218086658020985,-0.218086381283471
0.453,0.562061754557623,0.562061129333259,-0.217552608313778,-0.217552038863051
0.454,0.561499973789835,0.561500148590441,-0.217019725439746,-0.21701987203564
0.455,0.560938753134427,0.560939012158838,-0.216488001464228,-0.216488223929509
0.456,0.56037809425517,0.56037797506812,-0.215957439432544,-0.215957325485954
0.457,0.559817999136316,0.559817755708674,-0.215428043642222,-0.215427817242226
0.458,0.559258462010367,0.559257900546698,-0.214899798976037,-0.214899290593074
0.459,0.558699481823086,0.558698675121956,-0.214372702128041,-0.214371979410715
0.46,0.558141060851384,0.558140809770092,-0.213846758137037,-0.213846527382295
0.461,0.557583198907434,0.557583281945623,-0.213321964427911,-0.213322027784454
0.462,0.55702589418952,0.557025452915488,-0.212798314983679,-0.212797918455801
0.463,0.556469146697372,0.556468670071766,-0.212275810150475,-0.212275383668839
0.464,0.555912955948339,0.555913080298841,-0.211754447910979,-0.211754546895332
0.465,0.555357320678269,0.555357026157533,-0.21123422241914,-0.211233956398525
0.466,0.554802240820907,0.55480166925608,-0.21071513369649,-0.210714627655563
0.467,0.554247715949549,0.554247863134049,-0.210197180649172,-0.210197298986905
0.468,0.553693743971393,0.55369396741052,-0.209680355502442,-0.209680540690522
0.469,0.5531403264445,0.55314021317844,-0.20916466106056,-0.209164555707616
0.47,0.552587465316315,0.552587239942037,-0.208650101528378,-0.208649897415728
0.471,0.55203515523459,0.552034661585428,-0.208136662932115,-0.208136227685369
0.472,0.551483394830947,0.551482658713043,-0.20762434122512,-0.207623700219764
0.473,0.550932186243036,0.550931870931726,-0.207113141093584,-0.207112862248527
0.474,0.550381529611213,0.550381617370844,-0.206603061037691,-0.206603126541886
0.475,0.549831422969906,0.549831063468788,-0.206094094420715,-0.206093779210079
0.476,0.549281866302632,0.549281370316191,-0.205586241531897,-0.205585811247586
0.477,0.548732859273094,0.54873295867128,-0.205079501086174,-0.205079576002029
0.478,0.548184400543437,0.548184197407,-0.204573866948431,-0.20457368602952
0.479,0.547636489975207,0.547635949166758,-0.204069338790688,-0.204068873686857
0.48,0.547089127385052,0.547089157991725,-0.203565916345292,-0.203565933001854
0.481,0.546542310603948,0.54654253321888,-0.203063591962937,-0.20306377080537
0.482,0.545996040606223,0.545995983962156,-0.20256236672639,-0.202562312099054
0.483,0.54545031945705,0.545450104677688,-0.202062245131022,-0.202062056618842
0.484,0.5449051437241,0.544904763539626,-0.201563218059648,-0.201562890194175
0.485,0.544360510080868,0.544359857189513,-0.201065276661846,-0.201064723556201
0.486,0.543816420535507,0.543815950789295,-0.200568425298851,-0.200568026564231
0.487,0.543272876103636,0.543272967051566,-0.200072665223197,-0.200072731416764
0.488,0.542729874613469,0.542729664034535,-0.199577988751226,-0.199577805861336
0.489,0.542187415849145,0.542186906923119,-0.199084395503896,-0.199083967386065
0.49,0.541645499716896,0.541645505543673,-0.198591885372136,-0.198591881178233
0.491,0.541104124915984,0.541104065258402,-0.198100452470422,-0.19810039455954
0.492,0.540563291029916,0.540562833377595,-0.197610095144365,-0.197609711923564
0.493,0.54002299805868,0.540022773315238,-0.197120813732658,-0.197120621461107
0.494,0.539483244403916,0.539483450835153,-0.196632602990888,-0.196632762907572
0.495,0.538944029598442,0.538944069855593,-0.196145459712071,-0.196145485436864
0.496,0.538405355581116,0.538405158089693,-0.195659388076719,-0.19565922040343
0.497,0.5378672221822,0.537866968798669,-0.195174387074763,-0.195174171729404
0.498,0.537329623713378,0.537329103464957,-0.19469044211259,-0.194690012010909
0.499,0.536792561377894,0.536791983401829,-0.194207555566729,-0.194207081313365
0.5,0.53625603693064,0.536256006020434,-0.193725731074306,-0.193725697493249
0.501,0.535720048934888,0.535720018177619,-0.193244962670672,-0.193244929243335
0.502,0.535184596424863,0.535184188698304,-0.192765247388722,-0.192764912944999
0.503,0.53464967940057,0.53464938827373,-0.192286585564485,-0.192286344861306
0.504,0.534115297175055,0.534115353032582,-0.191808974285021,-0.19180900995619
0.505,0.533581448641874,0.533581178322602,-0.191332408652877,-0.191332185524913
0.506,0.533048133786126,0.533047697250128,-0.190856888932659,-0.190856534852771
0.507,0.532515352182105,0.532515433808217,-0.19038241403264,-0.190382470055505
0.508,0.531983101833642,0.531983240801371,-0.189908976655521,-0.189909078940745
0.509,0.531451384019252,0.531451286213923,-0.189436578983397,-0.189436495509798
0.51,0.530920200505122,0.530920014378205,-0.188965224772926,-0.188965069891862
0.511,0.530389547172736,0.530389208290777,-0.188494903377314,-0.188494627720037
0.512,0.529859421823706,0.529858874350559,-0.188025608853906,-0.188025171934035
0.513,0.529329826233076,0.529329442864964,-0.18755734498709,-0.18755703800963
0.514,0.528800761182365,0.528800818110505,-0.187090112465815,-0.187090148135907
0.515,0.528272224571234,0.528272044635527,-0.186623903983232,-0.186623756078959
0.516,0.527744216218142,0.527743787133666,-0.186158719271628,-0.186158379230952
0.517,0.527216736060829,0.527216698882741,-0.185694558372399,-0.185694521254688
0.518,0.526689782847517,0.52668974544923,-0.185231415767765,-0.185231378524681
0.519,0.526163356087719,0.526162993851002,-0.184769289497062,-0.184769003131449
0.52,0.525637455781425,0.525637174984801,-0.184308179891684,-0.184307956573678
0.521,0.525112080771767,0.525112218598766,-0.183848083317848,-0.183848180794348
0.522,0.524587229952327,0.524587283399395,-0.183388994859884,-0.183389029071509
0.523,0.524062904987789,0.524062749645212,-0.18293091799007,-0.182930793250118
0.524,0.523539106751494,0.523538919464344,-0.18247385429241,-0.182473702633699
0.525,0.523015829828266,0.523015450846537,-0.182017790049291,-0.182017493047922
0.526,0.522493074275515,0.522492566472407,-0.181562724864379,-0.181562332527335
0.527,0.521970841763207,0.52197063731807,-0.181108662265907,-0.181108500118571
0.528,0.521449131999986,0.521449158689292,-0.180655599770172,-0.180655611528354
0.529,0.520927943286829,0.520927691093017,-0.18020353180618,-0.18020333461848
0.53,0.52040727562061,0.520406901458866,-0.179752458692548,-0.179752170865974
0.531,0.519887128777405,0.519887148736012,-0.179302379724051,-0.179302386388086
0.532,0.519367501407406,0.519367397341659,-0.178853288996487,-0.178853203372166
0.533,0.518848393284593,0.518848023601763,-0.178405185794095,-0.178404903326313
0.534,0.51832980440623,0.518329654961999,-0.177958070435816,-0.177957951675151
0.535,0.517811733111224,0.517811859145889,-0.17751193749112,-0.177512023297815
0.536,0.517294179085211,0.517294182648124,-0.17706678444768,-0.177066780985041
0.537,0.516777143939498,0.516776977961208,-0.176622614687296,-0.176622485979911
0.538,0.516260627747342,0.516260436701021,-0.1761794278706,-0.17617927805739
0.539,0.515744625271007,0.515744250820833,-0.175737210810919,-0.175736926922825
0.54,0.51522913726805,0.515228680727679,-0.175295964829507,-0.175295622991697
0.541,0.51471416529801,0.514714043087166,-0.174855693178547,-0.174855596219291
0.542,0.514199708514168,0.514199708450166,-0.174416391804382,-0.174416383718264
0.543,0.513685765586733,0.513685504389658,-0.173978056480692,-0.173977859289501
0.544,0.513172336515709,0.513172009444058,-0.173540687532605,-0.173540443256111
0.545,0.512659420995222,0.512659440744935,-0.173104283889929,-0.173104290147854
0.546,0.512147017692417,0.51214689788522,-0.172668839797307,-0.172668745672297
0.547,0.511635126452016,0.511634781127437,-0.17223435487064,-0.172234099242993
0.548,0.511123747260846,0.511123629807303,-0.171800829391535,-0.171800737447371
0.549,0.510612878383914,0.510612983713605,-0.171368257669359,-0.171368325899486
0.55,0.510102519661585,0.510102509179386,-0.170936637730418,-0.170936624462196
0.551,0.509592672609717,0.509592514045551,-0.170505972728431,-0.170505853576301
0.552,0.509083337213422,0.509083158985718,-0.170076262135116,-0.170076126285581
0.553,0.508574508430055,0.508574167313146,-0.16964749333058,-0.169647242357502
0.554,0.508066186996343,0.508065769272238,-0.169219667599083,-0.169219364469253
0.555,0.507558374386449,0.507558244810326,-0.16879278799447,-0.168792689063327
0.556,0.507051069836398,0.507051067744317,-0.168366850781709,-0.168366841509473
0.557,0.506544271976609,0.506544041266694,-0.167941851608234,-0.167941682328799
0.558,0.506037980807087,0.506037669800585,-0.167517790795572,-0.167517565889693
0.559,0.505532196084488,0.505532199615479,-0.167094667568672,-0.16709466228484
0.56,0.505026916469167,0.505026820708046,-0.166672476211945,-0.166672401920131
0.561,0.50452214175678,0.504521832802196,-0.1662512161252,-0.166250994257382
0.562,0.504017871947314,0.504017712572003,-0.165830887628989,-0.165830769745009
0.563,0.503514105580366,0.503514190505028,-0.165411486051254,-0.165411537766309
0.564,0.503010842064856,0.503010843385782,-0.164993008206485,-0.164993003483527
0.565,0.502508082827003,0.502507941844347,-0.16457545703632,-0.164575354264509
0.566,0.502005828419289,0.502005674023745,-0.164158833393088,-0.164158718609035
0.567,0.501504073925733,0.501503785356467,-0.163743125052988,-0.163742918207586
0.568,0.501002819481624,0.501002433604162,-0.163328331874819,-0.163328060383349
0.569,0.500502066480333,0.500501867681955,-0.162914456726261,-0.162914314040439
0.57,0.500001814804446,0.500001822325394,-0.162501497866439,-0.162501495387771
0.571,0.499502062702992,0.499501890794696,-0.162089449578898,-0.162089325752233
0.572,0.499002810153683,0.499002506998902,-0.161678312109853,-0.161678100073962
0.573,0.498504057067539,0.498504017764979,-0.161268085381178,-0.161268051415544
0.574,0.498005802169844,0.498005752829518,-0.160858764036749,-0.160858723385338
0.575,0.497508045044519,0.497507791183061,-0.160450346541686,-0.160450169049584
0.576,0.497010785691554,0.497010552233151,-0.160042833212967,-0.160042669809157
0.577,0.496514023263506,0.496514074978319,-0.159636221533263,-0.159636249032421
0.578,0.49601775635155,0.496017783682007,-0.159230506059114,-0.159230518581254
0.579,0.495521986186928,0.495521877988472,-0.158825689186407,-0.158825612056691
0.58,0.495026713983544,0.49502657734866,-0.158421773355545,-0.158421674913778
0.581,0.494531935825677,0.494531712821208,-0.158018748811007,-0.158018592062351
0.582,0.494037650284253,0.4940373075328,-0.157616611712502,-0.157616377362004
0.583,0.493543858671651,0.493543582368364,-0.157215364738622,-0.15721517583775
0.584,0.493050561705403,0.493050558289448,-0.156815008731495,-0.156814999136087
0.585,0.492557757471554,0.492557663318048,-0.15641553710624,-0.156415468251016
0.586,0.492065445683224,0.492065178151247,-0.156016949240614,-0.156016767619574
0.587,0.49157362634042,0.491573476818424,-0.155619245449003,-0.155619140980368
0.588,0.491082298608356,0.491082290892887,-0.15522242237583,-0.155222410056821
0.589,0.490591461551196,0.490591290298791,-0.154826476220682,-0.154826358182427
0.59,0.490101115168174,0.490100845764534,-0.154431407293673,-0.154431226267357
0.591,0.4896112592483,0.489611236281823,-0.154037215222744,-0.154037193324834
0.592,0.489121891894111,0.489121941343784,-0.153643893578374,-0.153643919387832
0.593,0.488633013658944,0.488632956737171,-0.15325144274025,-0.153251401286333
0.594,0.488144625806754,0.488144486620548,-0.152859865273069,-0.152859770054548
0.595,0.487656727324704,0.487656569937978,-0.152469158359177,-0.152469048930692
0.596,0.487169314149169,0.487169038625822,-0.152079311970772,-0.152079127794077
0.597,0.486682387298631,0.486682074713772,-0.151690328095928,-0.151690122192515
0.598,0.486195947982795,0.486195858382669,-0.151302209153971,-0.151302145370739
0.599,0.485709995149841,0.485709971656349,-0.150914950803392,-0.150914928829866
0.6,0.48522452769059,0.485224341877144,-0.150528549646546,-0.150528425647985
0.601,0.484739545605048,0.484739301753414,-0.150143005994285,-0.150142845922558
0.602,0.48425504868223,0.484255028838424,-0.149758319241412,-0.149758299714784
0.603,0.483771035600708,0.483770961522476,-0.149374483961205,-0.149374430612621
0.604,0.483287506130718,0.483287275436742,-0.148991499466089,-0.148991348767298
0.605,0.482804460272251,0.482804286871175,-0.148609366065957,-0.148609251335983
0.606,0.482321896986608,0.482321932674125,-0.148228080607852,-0.148228096274908
0.607,0.481839815163656,0.481839816548024,-0.147847638624921,-0.147847634339606
0.608,0.481358215957829,0.481358110814905,-0.147468042401265,-0.147467972587302
0.609,0.480877100385877,0.480876979475167,-0.147089293925474,-0.147089211811979
0.61,0.480396464619613,0.480396274004886,-0.146711383798237,-0.146711257683455
0.611,0.479916307517527,0.479916022119636,-0.146334308937893,-0.146334125998182
0.612,0.4794366302443,0.479436393165275,-0.145958071684174,-0.145957919927038
0.613,0.478957433460025,0.478957416053236,-0.145582672828375,-0.145582655274793
0.614,0.478478715326562,0.478478636910329,-0.145208106108923,-0.145208051561699
0.615,0.478000475532952,0.47800025527792,-0.144834370825759,-0.144834230587007
0.616,0.477522714079202,0.477522555950955,-0.144461467286223,-0.14446136491863
0.617,0.477045430293972,0.477045417425452,-0.144089392919202,-0.144089378243927
0.618,0.476568623110003,0.476568494382859,-0.143718143455514,-0.143718059229451
0.619,0.476092292513677,0.476092062037671,-0.143347719143214,-0.143347574202809
0.62,0.475616438440772,0.475616373263288,-0.142978120083907,-0.142978074310722
0.621,0.4751410591465,0.475141091449373,-0.142609340622029,-0.142609354082542
0.622,0.474666154674211,0.474666116706501,-0.142241379734015,-0.142241352481057
0.623,0.474191726144355,0.474191606860834,-0.141874239658838,-0.14187416357118
0.624,0.473717773644201,0.473717652249673,-0.141507920220536,-0.14150784000199
0.625,0.473244292894217,0.473244086475788,-0.141142411037567,-0.141142280321561
0.626,0.472771284216489,0.472771016293838,-0.140777712485834,-0.140777547064786
0.627,0.472298748708289,0.472298588035532,-0.140413826753247,-0.140413725687352
0.628,0.471826686281717,0.471826671982692,-0.140050752454632,-0.140050737299782
0.629,0.471355095243951,0.471354980873213,-0.139688484164651,-0.139688410636481
0.63,0.47088397555315,0.470883759517848,-0.139327022054467,-0.13932688955507
0.631,0.470413327194031,0.470413245208369,-0.138966366363216,-0.138966312026294
0.632,0.469943149095666,0.469943118581528,-0.138606512860526,-0.138606488440553
0.633,0.469473440602754,0.469473287567316,-0.138247459075103,-0.138247363958773
0.634,0.469004201715283,0.46900399643266,-0.137889205309865,-0.137889080361989
0.635,0.468535432165397,0.468535407722241,-0.137531751006667,-0.13753173043799
0.636,0.468067130162953,0.468067147218067,-0.137175090167142,-0.137175094616754
0.637,0.467599296238713,0.467599237332205,-0.136819223285664,-0.136819185175597
0.638,0.467131931447623,0.467131814998778,-0.136464152455301,-0.136464080375768
0.639,0.466665035005313,0.466664911737906,-0.136109875493904,-0.136109796837766
0.64,0.466198603132293,0.466198398406811,-0.135756383259045,-0.135756258512333
0.641,0.465732636609102,0.465732393978885,-0.135403677208785,-0.135403532591082
0.642,0.465267136469471,0.465267025629107,-0.13505175938973,-0.135051690272871
0.643,0.464802102074852,0.464802079022113,-0.134700626863497,-0.134700607276544
0.644,0.464337532078127,0.464337405763633,-0.134350275466826,-0.134350198001956
0.645,0.463873426479287,0.463873227577709,-0.134000705500071,-0.13400058764432
0.646,0.463409785217918,0.463409729004748,-0.133651917011063,-0.133651879068455
0.647,0.462946607092561,0.46294656483763,-0.133303905277351,-0.133303875177513
0.648,0.462483891634955,0.462483736970927,-0.132956668641,-0.13295657623649
0.649,0.462021638845088,0.462021457205874,-0.13261020740148,-0.132610100322767
0.65,0.461559848329414,0.461559832508771,-0.132264520592461,-0.132264505574386
0.651,0.461098518391631,0.461098524120088,-0.131919602456357,-0.131919600563051
0.652,0.460637649683543,0.460637584651824,-0.131575453908527,-0.131575413913625
0.653,0.460177243198351,0.46017713356158,-0.131232076906271,-0.131232011098089
0.654,0.459717297807277,0.459717179278865,-0.130889468501686,-0.130889395268635
0.655,0.459257810105524,0.459257618448508,-0.13054762048698,-0.130547507636901
0.656,0.458798780933166,0.458798560374944,-0.130206534468064,-0.130206407464908
0.657,0.458340211261993,0.458340115760999,-0.129866212353751,-0.129866154165928
0.658,0.457882100307753,0.457882072934683,-0.129526650849448,-0.129526629595653
0.659,0.457424446848821,0.457424326075728,-0.12918784623928,-0.12918777471782
0.66,0.456967250885202,0.456967068169018,-0.128849798820224,-0.12884969422075
0.661,0.456510512352304,0.456510457817017,-0.128512508622624,-0.128512472973931
0.662,0.456054230049137,0.456054186993256,-0.128175970986087,-0.128175941543829
0.663,0.455598403523182,0.455598260897624,-0.127840184339011,-0.12784010191385
0.664,0.455143032774431,0.455142864129816,-0.127505148977451,-0.127505052956175
0.665,0.454688117446153,0.454688095551062,-0.127170864057632,-0.12717084629416
0.666,0.454233655851249,0.454233656531723,-0.126837323931566,-0.126837319345904
0.667,0.453779648562666,0.453779587445525,-0.126504529331178,-0.126504492967657
0.668,0.453326096515347,0.453325993042164,-0.12617248208736,-0.126172422213836
0.669,0.452872998853844,0.452872891082092,-0.125841179914535,-0.125841115135247
0.67,0.452420352115281,0.452420180440304,-0.125510614533314,-0.125510516413593
0.671,0.451968157016337,0.451967953673313,-0.125180787275089,-0.125180674114291
0.672,0.451516414474189,0.451516308384522,-0.124851699932268,-0.124851638462448
0.673,0.451065123955672,0.451065097272367,-0.124523350001847,-0.12452332984362
0.674,0.450614284081542,0.450614180457359,-0.124195733252596,-0.12419567336322
0.675,0.450163894849225,0.450163726223715,-0.12386884997009,-0.123868756741094
0.676,0.449713956235275,0.449713887989001,-0.123542700352351,-0.123542658976933
0.677,0.449264467151055,0.449264430764681,-0.123217280256463,-0.12321725530463
0.678,0.448815427003201,0.448815305500801,-0.12289258755723,-0.122892519152611
0.679,0.4483668357917,0.448366673853624,-0.12256862254732,-0.122568533723273
0.68,0.447918693327455,0.447918654327331,-0.122245384922992,-0.122245358962478
0.681,0.447470997904143,0.447470997159356,-0.121922869168542,-0.121922863779478
0.682,0.447023749815211,0.447023699465197,-0.121601075235731,-0.121601045726654
0.683,0.446576949940582,0.446576853548196,-0.121280004837683,-0.121279951320487
0.684,0.446130598120975,0.446130503514268,-0.120959657310723,-0.120959601872024
0.685,0.445684690676914,0.445684543701098,-0.120640023940903,-0.120639941899218
0.686,0.445239227938632,0.44523904101245,-0.12032110518621,-0.120321004474895
0.687,0.444794210769801,0.444794081591202,-0.120002902724739,-0.120002832091893
0.688,0.444349639156697,0.44434961219747,-0.119685415625334,-0.119685396029024
0.689,0.443905511460367,0.443905432399827,-0.119368638734842,-0.119368593356697
0.69,0.443461827603836,0.443461676602698,-0.119052572103467,-0.119052491301603
0.691,0.443018587587111,0.443018487129175,-0.118737216021433,-0.118737160351746
0.692,0.442575790658483,0.442575761308689,-0.118422567754619,-0.118422547159497
0.693,0.442133435880237,0.442133342374779,-0.118108623820021,-0.118108571835386
0.694,0.441691523249573,0.441691371613101,-0.117795384495732,-0.117795304259333
0.695,0.441250052746137,0.44124998206943,-0.117482850008074,-0.117482809447911
0.696,0.440809022899649,0.440809019147207,-0.117171015830447,-0.117171008768354
0.697,0.440368433390199,0.440368397997519,-0.116859880171832,-0.116859858933288
0.698,0.439928285045697,0.439928200336919,-0.116549444635576,-0.116549399420572
0.699,0.439488578424724,0.439488493820073,-0.116239710212179,-0.116239662355953
0.7,0.439049310169524,0.439049190666524,-0.115930668981265,-0.115930603268562
0.701,0.438610479664494,0.438610313512788,-0.115622319263309,-0.115622232169418
0.702,0.438172087722685,0.438171938741157,-0.11531466262978,-0.115314585168595
0.703,0.437734134861688,0.437734096265457,-0.115007699765578,-0.115007675311868
0.704,0.437296619475035,0.437296567074769,-0.114701425389754,-0.114701394435361
0.705,0.436859541179944,0.436859416829225,-0.114395838583476,-0.114395773664999
0.706,0.43642289997642,0.4364227711392,-0.114090939633644,-0.114090872786462
0.707,0.435986695554365,0.435986662943468,-0.113786727595493,-0.113786706192051
0.708,0.435550926674492,0.43555086413529,-0.113483197833363,-0.113483162434713
0.709,0.435115593207753,0.435115463429661,-0.113180350120779,-0.113180283374656
0.71,0.434680695154139,0.434680581404393,-0.112878184743744,-0.112878125664565
0.711,0.434246231798445,0.434246215813199,-0.112576699712364,-0.112576686701986
0.712,0.433812201855816,0.433812181465535,-0.112275890571541,-0.112275876758826
0.713,0.433378606026569,0.433378539666774,-0.111975758584889,-0.111975724040035
0.714,0.432945445089404,0.432945360045397,-0.111676305253377,-0.11167626037414
0.715,0.432512717468157,0.432512624217254,-0.111377526746379,-0.111377475848114
0.716,0.432080420660663,0.432080282141845,-0.111079417137793,-0.111079345806218
0.717,0.431648555410733,0.431648401073186,-0.11078197785133,-0.110781900694073
0.718,0.431217122481442,0.431217045869703,-0.110485210352727,-0.110485169490171
0.719,0.430786121065548,0.430786087911042,-0.110189111534551,-0.110189090497735
0.72,0.430355550048909,0.430355461406155,-0.10989367811479,-0.109893632015908
0.721,0.429925409431528,0.429925277632958,-0.109598910377053,-0.109598844942247
0.722,0.429495699190708,0.429495637749428,-0.109304808515938,-0.109304774913888
0.723,0.429066418264916,0.429066380692545,-0.109011368652784,-0.109011345832564
0.724,0.428637566074261,0.428637470609502,-0.108718588796823,-0.108718540149301
0.725,0.428209142618733,0.428209014429398,-0.108426469230781,-0.10842640614088
0.726,0.427781147790954,0.427781099847976,-0.108135009905774,-0.108134982728398
0.727,0.427353580005728,0.427353567420551,-0.107844205892213,-0.1078441954487
0.728,0.426926439297859,0.426926395863129,-0.107554056537211,-0.107554033501693
0.729,0.426499726399447,0.426499647374115,-0.107264563246209,-0.107264524111663
0.73,0.426073441570746,0.42607336570519,-0.106975726361454,-0.106975685880466
0.731,0.4256475815116,0.425647475011927,-0.106687538203164,-0.10668748350998
0.732,0.425222146022071,0.42522200494338,-0.106399998078118,-0.106399929304843
0.733,0.424797135821854,0.424797013786663,-0.106113107365362,-0.106113048198253
0.734,0.424372551266937,0.424372514393159,-0.105826866366267,-0.105826844478558
0.735,0.423948390765005,0.423948338533305,-0.105541270006106,-0.105541241528485
0.736,0.423524654027979,0.423524545911547,-0.105256317671534,-0.105256265197125
0.737,0.423101341055863,0.423101231571551,-0.104972009642909,-0.104971956738273
0.738,0.422678451533826,0.422678417186327,-0.104688344982011,-0.104688324387688
0.739,0.422255984247788,0.422255926912934,-0.104405319269711,-0.1044052889088
0.74,0.421833939077325,0.421833829008186,-0.104122932319448,-0.104122879610348
0.741,0.421412316022426,0.421412214886293,-0.10384118441071,-0.103841135648222
0.742,0.420991114471227,0.420991091397147,-0.103560073904557,-0.103560058673476
0.743,0.420570333095819,0.420570309776233,-0.103279596365745,-0.103279582234112
0.744,0.420149972480817,0.420149913709256,-0.102999752801432,-0.10299972437942
0.745,0.41973003331415,0.419729956639553,-0.102720544527877,-0.102720507182344
0.746,0.419310514540699,0.419310436128008,-0.102441968951924,-0.102441928469451
0.747,0.418891413467359,0.418891300486277,-0.102164019807398,-0.102163965012585
0.748,0.418472730685093,0.418472599422086,-0.101886698194455,-0.101886637093429
0.749,0.418054466870508,0.418054383065565,-0.101610005405349,-0.101609964923057
0.75,0.417636621610516,0.417636589129651,-0.101333939568818,-0.101333920348357
0.751,0.417219193555009,0.4172191244396,-0.101058496660757,-0.101058462440372
0.752,0.416802182689918,0.416802072173537,-0.100783676915678,-0.100783625851441
0.753,0.41638558901525,0.416385513804296,-0.100509480610724,-0.100509444103058
0.754,0.415969411763266,0.415969378074249,-0.100235905089671,-0.100235885559851
0.755,0.415553650068389,0.415553577866202,-0.0999629473219541,-0.0999629122281418
0.756,0.415138303929841,0.415138194672181,-0.0996906075809266,-0.0996905576237015
0.757,0.414723373345141,0.414723306649882,-0.0994188861354108,-0.0994188534668243
0.758,0.41430885709485,0.414308838452581,-0.0991477793991482,-0.099147766839438
0.759,0.413894754603036,0.413894720577727,-0.098877285066867,-0.0988772674974917
0.76,0.413481066515724,0.413481001180037,-0.098607404371534,-0.0986073744474202
0.761,0.413067793442875,0.413067725320636,-0.0983381384655826,-0.0983381051880748
0.762,0.41265493300536,0.412654851698538,-0.098069481826771,-0.0980694417373321
0.763,0.412242483908925,0.412242371662277,-0.097801431356301,-0.0978013796079348
0.764,0.411830446789273,0.41183033045585,-0.097533988265313,-0.0975339362239153
0.765,0.411418822245322,0.411418767662759,-0.0972671536554808,-0.0972671264746155
0.766,0.411007609163288,0.41100757198786,-0.0970009237498074,-0.0970009034358094
0.767,0.41059680675882,0.410596729002415,-0.0967352963788023,-0.0967352603179602
0.768,0.410186415031924,0.410186311661804,-0.096470271816437,-0.0964702259297399
0.769,0.409776433942363,0.409776383062597,-0.0962058501849127,-0.0962058247303315
0.77,0.409366862400512,0.409366823696777,-0.0959420276485431,-0.0959420069466657
0.771,0.408957699917828,0.408957621110191,-0.0956788026380675,-0.0956787665899503
0.772,0.408548946494301,0.408548845590869,-0.0954161754266064,-0.0954161310358944
0.773,0.408140602041282,0.408140555680834,-0.0951541460184462,-0.0951541226234028
0.774,0.407732665076826,0.407732644544085,-0.0948927099331087,-0.0948926973405883
0.775,0.407325135534147,0.407325094736302,-0.0946318663684341,-0.0946318471214702
0.776,0.406918014019481,0.406917947971309,-0.0943716164795602,-0.0943715874407137
0.777,0.406511300884995,0.406511237463776,-0.0941119608566131,-0.094111930261583
0.778,0.406104993288779,0.40610491205555,-0.0938528929868811,-0.0938528546806912
0.779,0.40569909074024,0.405698983773782,-0.0935944115873148,-0.0935943644602621
0.78,0.405293593836211,0.405293491851564,-0.0933365177932179,-0.0933364737808564
0.781,0.404888503018824,0.404888460143861,-0.0930792122854404,-0.093079190632913
0.782,0.404483816903227,0.404483775468643,-0.0928224906494445,-0.0928224695804599
0.783,0.404079535015663,0.404079455655475,-0.0925663517025219,-0.0925663167318752
0.784,0.403675657356138,0.403675563662445,-0.0923107957155114,-0.0923107555997307
0.785,0.403272183807644,0.40327214205601,-0.0920558225236334,-0.0920558015081432
0.786,0.402869113190683,0.402869070914367,-0.091801428006393,-0.0918014068489389
0.787,0.402466445199428,0.40246636616078,-0.0915476112953453,-0.0915475768601022
0.788,0.40206417983387,0.402064088497349,-0.0912943726604901,-0.0912943338912416
0.789,0.401662316902804,0.401662278586661,-0.0910417117919071,-0.0910416923657558
0.79,0.401260854909836,0.401260831725916,-0.0907896241185959,-0.0907896111631078
0.791,0.400859793995707,0.400859750383817,-0.0905381094785544,-0.0905380901362967
0.792,0.40045913472884,0.400459070831221,-0.0902871689541641,-0.0902871418911821
0.793,0.400058877236138,0.400058817032384,-0.0900368026497255,-0.0900367743224357
0.794,0.39965901865695,0.399658940489416,-0.0897870040516361,-0.0897869686095886
0.795,0.399259558827957,0.399259459167445,-0.0895377726221654,-0.0895377304846346
0.796,0.398860498309026,0.398860407217644,-0.0892891094256818,-0.0892890714923234
0.797,0.398461837421019,0.398461798508936,-0.0890410148306683,-0.0890409954820058
0.798,0.398063574721193,0.398063531899574,-0.0887934843605062,-0.0887934636966393
0.799,0.397665709864735,0.397665633376874,-0.0885465172360866,-0.0885464849542599
0.8,0.39726824285165,0.397268157436091,-0.0883001137251571,-0.0883000784645872
0.801,0.396871173521217,0.396871134710722,-0.0880542735048305,-0.0880542543916256
0.802,0.396474500687958,0.396474457791049,-0.0878089924861427,-0.0878089720167877
0.803,0.396078224112186,0.396078148737155,-0.0875642700552928,-0.087564238552414
0.804,0.395682343793893,0.395682260129815,-0.0873201064792016,-0.0873200722609287
0.805,0.395286859503508,0.395286823371243,-0.0870765013313759,-0.0870764834824877
0.806,0.394891769777798,0.394891744883903,-0.0868334501546495,-0.0868334371356012
0.807,0.394497074796376,0.394497031336217,-0.0865909529400139,-0.0865909345494067
0.808,0.394102775091694,0.394102714389249,-0.0863490107018073,-0.0863489859924497
0.809,0.393708870726751,0.393708813774763,-0.0861076234180971,-0.086107597428371
0.81,0.393315358936782,0.393315285992866,-0.0858667848252233,-0.08586675281242
0.811,0.392922239609618,0.39292214785377,-0.0856264945153557,-0.0856264571390607
0.812,0.392529513269938,0.39252942920349,-0.0853867534864859,-0.085386719804748
0.813,0.392137180207927,0.39213714198271,-0.0851475620574508,-0.0851475437510447
0.814,0.391745239005372,0.391745197495237,-0.0849089158732936,-0.0849088965374417
0.815,0.391353689327834,0.391353618293032,-0.0846708141898984,-0.0846707852991346
0.816,0.390962531175318,0.390962451684007,-0.0844332572719651,-0.0844332257372714
0.817,0.390571764402432,0.39057172575481,-0.0841962448567749,-0.0841962266065114
0.818,0.39018138783994,0.390181346803156,-0.0839597729674384,-0.0839597539928284
0.819,0.38979140123338,0.389791331769511,-0.0837238409448735,-0.0837238129238025
0.82,0.38940180458274,0.389401726332471,-0.0834884490529655,-0.0834884183263747
0.821,0.389012597702114,0.389012560539151,-0.0832535969984794,-0.0832535795420961
0.822,0.388623779152801,0.388623753575571,-0.0830192804646187,-0.0830192676611849
0.823,0.388235349034588,0.388235307721456,-0.082785499254043,-0.0827854823861337
0.824,0.387847307845678,0.38784725072716,-0.0825522543174263,-0.0825522320758673
0.825,0.387459655748415,0.3874596021179,-0.0823195458664419,-0.0823195222600133
0.826,0.387072390118959,0.387072323709726,-0.0820873679824544,-0.0820873395619658
0.827,0.386685510687609,0.386685426993594,-0.0818557199271364,-0.0818556869243996
0.828,0.386299017945517,0.386298938163877,-0.0816246026363402,-0.0816245719883516
0.829,0.38591291223394,0.385912872590887,-0.0813940166126806,-0.0813939986584368
0.83,0.385527192226088,0.385527153743208,-0.0811639577684996,-0.0811639402133619
0.831,0.385141857492561,0.385141793492917,-0.0809344250739798,-0.0809343998121062
0.832,0.384756908033364,0.38475683302855,-0.0807054187908175,-0.0807053902859987
0.833,0.38437234376585,0.384372303170051,-0.0804769388847627,-0.0804769208401316
0.834,0.383988163572834,0.383988125810416,-0.0802489816170167,-0.0802489644672134
0.835,0.383604367102171,0.383604304970841,-0.0800215459876612,-0.0800215216107473
0.836,0.383220954353851,0.38322088045054,-0.0797946322575898,-0.0797946044675885
0.837,0.382837925238429,0.382837884551556,-0.0795682404226173,-0.0795682226157638
0.838,0.382455278383507,0.382455252582778,-0.0793423664680405,-0.0793423539385445
0.839,0.38207301367937,0.382072975753075,-0.079117009642847,-0.0791169945073762
0.84,0.381691131591584,0.381691078493742,-0.0788921708381198,-0.0788921511177424
0.841,0.381309632455847,0.381309581596108,-0.0786678506600015,-0.0786678293259467
0.842,0.380928513952486,0.380928454655643,-0.0784440438885552,-0.0784440189585626
0.843,0.3805477754164,0.380547700022693,-0.0782207489345637,-0.0782207199521569
0.844,0.380167417306773,0.380167340793215,-0.0779979666756846,-0.0779979385102737
0.845,0.379787440040091,0.379787396453889,-0.0777756978660678,-0.0777756795943873
0.846,0.379407842522635,0.379407807538012,-0.0775539390609037,-0.0775539232767038
0.847,0.379028624097711,0.379028568191758,-0.0773326885431973,-0.0773326668994612
0.848,0.378649784765325,0.378649714384155,-0.0771119465716856,-0.0771119209402878
0.849,0.378271324510192,0.378271279183398,-0.0768917133510677,-0.0768916948090344
0.85,0.377893242378995,0.377893208016388,-0.0766719857703752,-0.0766719703263823
0.851,0.37751553780577,0.377515483943801,-0.0764527620872724,-0.0764527412911381
0.852,0.377138210790507,0.377138141748202,-0.0762340425597067,-0.076234017659634
0.853,0.376761261325608,0.376761214337936,-0.0760158274234445,-0.0760158086581029
0.854,0.376384688281101,0.376384661848895,-0.075798113496908,-0.0757981010504181
0.855,0.376008491150138,0.376008457188184,-0.0755808989601025,-0.0755808854778208
0.856,0.375632670367148,0.375632621971503,-0.0753641846483091,-0.0753641674534934
0.857,0.375257226364968,0.375257176746642,-0.0751479713933225,-0.0751479520735963
0.858,0.374882157536658,0.374882105181246,-0.0749322555622025,-0.0749322338451017
0.859,0.374507462488584,0.37450739576702,-0.074717033989226,-0.0747170087263364
0.86,0.374133141649411,0.374133068973807,-0.0745023074975277,-0.0745022817419516
0.861,0.373759195447805,0.373759144269016,-0.0742880769102421,-0.0742880575285849
0.862,0.37338562329348,0.373385590830486,-0.0740743401952582,-0.0740743257630003
0.863,0.373012424122212,0.373012376813219,-0.0738610943955676,-0.0738610761428465
0.864,0.372639597931733,0.37263953360714,-0.0736483397604003,-0.0736483171744457
0.865,0.37226714472205,0.372267091410783,-0.0734360765455797,-0.0734360568753135
0.866,0.371895063908171,0.371895031566759,-0.0732243029657628,-0.0732242887156068
0.867,0.371523354569444,0.371523309289659,-0.073013016063984,-0.0730129985611807
0.868,0.371152016694615,0.371151954154111,-0.0728022160560593,-0.0728021942519841
0.869,0.370781050283672,0.370780995382522,-0.0725919031970356,-0.0725918833977123
0.87,0.370410454707218,0.370410426164729,-0.0723820758620584,-0.072382063102831
0.871,0.370040228899655,0.370040198735304,-0.0721727307545104,-0.0721727185968943
0.872,0.369670373225187,0.36967033027564,-0.0719638685408478,-0.0719638537492895
0.873,0.369300888088513,0.36930083907114,-0.0717554900040743,-0.071755472667018
0.874,0.36893177291476,0.368931726404711,-0.0715475937871822,-0.071547574887347
0.875,0.368563025523773,0.368562967694534,-0.0713401750264009,-0.0713401531755759
0.876,0.368194646178065,0.368194578906965,-0.0711332341944784,-0.0711332109850205
0.877,0.367826635277143,0.367826577376986,-0.0709267720634435,-0.0709267520367653
0.878,0.367458992790975,0.367458960168523,-0.0707207881944284,-0.0707207743543312
0.879,0.367091717378724,0.367091678231188,-0.0705152787236016,-0.0705152633716315
0.88,0.366724808906611,0.36672475253922,-0.0703102435132412,-0.0703102241572508
0.881,0.366358267374641,0.366358209627691,-0.0701056828163036,-0.0701056632150059
0.882,0.365992092563481,0.365992059092607,-0.0699015961302649,-0.0699015822435421
0.883,0.365626283351428,0.365626245903709,-0.0696979798442003,-0.0696979650726153
0.884,0.365260839580553,0.365260785403097,-0.0694948336663937,-0.0694948151013561
0.885,0.364895761250845,0.364895703292529,-0.0692921578490378,-0.0692921384975066
0.886,0.364531048166971,0.364531014777828,-0.0690899520722442,-0.0690899384911785
0.887,0.364166699003116,0.364166671522519,-0.0688882124884353,-0.0688882011239328
0.888,0.363802713818858,0.363802676731792,-0.0686869389355799,-0.0686869262211522
0.889,0.363439092990476,0.363439046760188,-0.068486132147685,-0.0684861170714018
0.89,0.3630758366725,0.363075793701496,-0.0682857923749852,-0.0682857758426342
0.891,0.36271294266322,0.362712893333572,-0.0680859147274555,-0.0680858959212697
0.892,0.362350410597218,0.362350350506316,-0.0678864983212823,-0.0678864777694022
0.893,0.361988240846108,0.361988180761303,-0.0676875438805716,-0.067687524357113
0.894,0.361626433721457,0.361626396278186,-0.0674890519587703,-0.0674890377145775
0.895,0.361264988112785,0.36126495522711,-0.0672910192175672,-0.0672910059836859
0.896,0.360903903475654,0.360903856417532,-0.0670934443041246,-0.0670934281074253
0.897,0.360543179810067,0.360543123261841,-0.0668963274685797,-0.0668963093424208
0.898,0.360182817102989,0.360182777309303,-0.0666996689167237,-0.066699654361529
0.899,0.359822814443571,0.35982278248366,-0.0665034658014163,-0.0665034529102935
0.9,0.359463171274894,0.359463126524304,-0.0663077164785027,-0.0663077009924576
0.901,0.359103887596947,0.359103832134324,-0.0661124211973695,-0.0661124035876185
0.902,0.358744963409249,0.358744920992696,-0.0659175802060496,-0.0659175653160189
0.903,0.358386397755355,0.358386370646081,-0.0657231909113529,-0.0657231796906919
0.904,0.358028189995883,0.358028158412412,-0.0655292512546236,-0.0655292400697212
0.905,0.357670340479919,0.357670299029692,-0.0653357619239273,-0.0653357490702893
0.906,0.35731284955655,0.357312806454763,-0.0651427236073301,-0.0651427090506873
0.907,0.356955716172069,0.356955673829993,-0.0649501339350779,-0.0649501177500005
0.908,0.356598938710559,0.356598886988968,-0.064757989312035,-0.0647579713714455
0.909,0.356242517503631,0.356242459784078,-0.0645662903883719,-0.0645662722272638
0.91,0.355886452896193,0.355886405501935,-0.0643750378432387,-0.064375022424865
0.911,0.355530744608203,0.355530714127687,-0.064184230618675,-0.0641842184766485
0.912,0.355175391440804,0.355175353557031,-0.0639938653823029,-0.0639938518847162
0.913,0.354820393349282,0.354820342761767,-0.063803942253091,-0.0638039264489018
0.914,0.354465750333641,0.354465701569289,-0.0636144614784051,-0.063614446082119
0.915,0.354111462078386,0.354111431201,-0.0634254222464868,-0.0634254101692602
0.916,0.353757527522664,0.353757491574448,-0.0632368212431419,-0.0632368082781077
0.917,0.353403946580371,0.353403897959636,-0.0630486584259944,-0.0630486432372335
0.918,0.353050719251497,0.353050669604675,-0.0628609340416734,-0.0628609187428421
0.919,0.352697845277401,0.352697814776173,-0.0626736475860913,-0.0626736358814818
0.92,0.352345323402833,0.352345295778686,-0.062486795452,-0.0624867850947791
0.921,0.35199315373498,0.351993118175895,-0.0623003776777129,-0.0623003666541536
0.922,0.35164133659688,0.351641294640043,-0.062114394908199,-0.0621143823992482
0.923,0.351289872050437,0.351289833586889,-0.0619288472193013,-0.061928833256349
0.924,0.35093875802986,0.350938714585656,-0.0617437300496729,-0.0617437145065799
0.925,0.350587994279038,0.350587942494104,-0.061559042782164,-0.0615590264322338
0.926,0.350237581117277,0.350237529417166,-0.0613747860537312,-0.0613747706665937
0.927,0.349887518799222,0.349887484545767,-0.0611909603194826,-0.0611909481474243
0.928,0.349537806231725,0.349537775191069,-0.0610075623777833,-0.0610075507560531
0.929,0.349188442918155,0.349188400998329,-0.0608245910303722,-0.0608245777047345
0.93,0.348839428858518,0.348839379637363,-0.0606420465218929,-0.0606420321034785
0.931,0.348490764042967,0.348490727454924,-0.0604599290643457,-0.0604599166907771
0.932,0.348142447600604,0.348142417500106,-0.0602782360158773,-0.0602782246815184
0.933,0.347794478968271,0.347794439252499,-0.0600969657541155,-0.0600969529785387
0.934,0.34744685814596,0.34744680989475,-0.0599161185229807,-0.0599161045134988
0.935,0.347099585133659,0.347099545797594,-0.0597356945663931,-0.0597356819641422
0.936,0.346752659100008,0.346752632365904,-0.0595556916940311,-0.0595556814591007
0.937,0.346406079317765,0.346406049375759,-0.0593761076878367,-0.0593760978416053
0.938,0.346059846084354,0.346059808432056,-0.0591969431505523,-0.059196932523658
0.939,0.345713959697827,0.345713920496343,-0.0590181986866991,-0.059018186727326
0.94,0.345368419393929,0.345368382291604,-0.0588398725842362,-0.0588398591618608
0.941,0.345023223499443,0.345023179486688,-0.0586619611489827,-0.0586619466941172
0.942,0.344678372265275,0.344678322661063,-0.0584844648826985,-0.0584844504724893
0.943,0.344333865986164,0.344333822316797,-0.0583073843827212,-0.0583073715578315
0.944,0.343989704524551,0.343989675358621,-0.0581307190511273,-0.0581307082920044
0.945,0.343645886665659,0.343645853310246,-0.0579544655260824,-0.0579544542341269
0.946,0.343302412313179,0.343302368859025,-0.0577786237750912,-0.0577786112025062
0.947,0.342959281467116,0.342959237106203,-0.0576031940401246,-0.0576031814187588
0.948,0.342616493937776,0.342616464021039,-0.0574281759424061,-0.0574281652203694
0.949,0.342274048656628,0.342274016973206,-0.057253566227063,-0.0572535553060257
0.95,0.341931945456699,0.341931903939066,-0.0570793645890262,-0.0570793524862553
0.951,0.341590184337978,0.341590139630251,-0.0569055712695573,-0.0569055588440918
0.952,0.341248765187042,0.341248734451115,-0.0567321861861616,-0.0567321755792065
0.953,0.340907686798845,0.340907660452694,-0.0565592059995967,-0.0565591966134259
0.954,0.340566949065031,0.340566917088244,-0.0563866302161059,-0.0563866208988535
0.955,0.340226552259659,0.340226514525828,-0.0562144594022302,-0.0562144493349041
0.956,0.339886496597755,0.339886461589226,-0.0560426939955967,-0.0560426825454891
0.957,0.339546780417828,0.339546743740036,-0.055871330336092,-0.0558713176692428
0.958,0.339207403055626,0.339207359560505,-0.0557003669412482,-0.0557003538626758
0.959,0.338868364782275,0.338868318838882,-0.0555298043711835,-0.0555297918935588
0.96,0.33852966586814,0.338529630741453,-0.0553596431838662,-0.0553596323652173
0.961,0.33819130558966,0.338191277505073,-0.0551898812272441,-0.0551898711783353
0.962,0.337853283145133,0.337853247974043,-0.0550205164230723,-0.0550205056689328
0.963,0.337515598534565,0.337515555816162,-0.0548515490106997,-0.0548515375467245
0.964,0.337178251757959,0.337178214008462,-0.054682979229475,-0.0546829683287406
0.965,0.336841242297978,0.336841214533724,-0.0545148056471393,-0.0545147957587197
0.966,0.336504569279853,0.336504536048903,-0.0543470256761448,-0.0543470152858057
0.967,0.336168232689343,0.336168191337062,-0.0541796395091704,-0.0541796284056167
0.968,0.335832232526441,0.335832193069354,-0.0540126473848695,-0.0540126365281106
0.969,0.335496568392714,0.335496541575319,-0.0538460483996579,-0.053846038951773
0.97,0.335161239196751,0.335161212176252,-0.0536798394606795,-0.053679830743864
0.971,0.334826245102137,0.334826212016304,-0.0535140208552248,-0.053514012144341
0.972,0.334491586359864,0.334491550077543,-0.0533485931141544,-0.0533485836427191
0.973,0.334157262851541,0.3341572303656,-0.0531835559598616,-0.0531835450392502
0.974,0.333823272736571,0.333823236548157,-0.0530189053453447,-0.0530188936355057
0.975,0.333489615935179,0.333489573889176,-0.0528546410774388,-0.0528546294610543
0.976,0.333156292695781,0.333156251073831,-0.0526907636812792,-0.052690752903791
0.977,0.33282330317046,0.332823273728778,-0.0525272734153105,-0.0525272638316833
0.978,0.332490646260059,0.332490617995393,-0.0523641671916299,-0.0523641577132699
0.979,0.33215832158678,0.33215828568271,-0.0522014441711952,-0.0522014341731541
0.98,0.331826329150629,0.331826288655767,-0.0520391045907841,-0.0520390943340606
0.981,0.331494668936893,0.331494637623211,-0.0518771486402203,-0.0518771390734928
0.982,0.331163340079258,0.331163312790505,-0.051715573792108,-0.0517155645140985
0.983,0.330832342071399,0.330832308076262,-0.0515543786671981,-0.0515543689816329
0.984,0.330501674913307,0.330501635103184,-0.0513935635015872,-0.0513935535118158
0.985,0.330171338604972,0.330171304872342,-0.0512331285313721,-0.0512331189817442
0.986,0.329841346424948,0.329841134220057,-0.0510730878869473,-0.0510730227115758
0.987,0.329511695847346,0.329511133729873,-0.050913437401963,-0.0509132680016404
0.988,0.329182358858341,0.329181658835671,-0.050754145255513,-0.0507539361037804
0.989,0.328853307415305,0.32885305679781,-0.0505951795958592,-0.0505951053710166
0.99,0.328524570162692,0.328524962915976,-0.0504365725249499,-0.0504366900173351
0.991,0.32819622496206,0.328196412033573,-0.0502784115857843,-0.0502784682526686
0.992,0.327868209623772,0.327868177771814,-0.0501206262377716,-0.0501206171194476
0.993,0.327540505304081,0.32754047384053,-0.0499631942549697,-0.0499631851931556
0.994,0.327213128438129,0.327213094635872,-0.0498061338091385,-0.0498061246910122
0.995,0.326886078959503,0.326886048393714,-0.0496494449251456,-0.0496494359903092
0.996,0.326559356218434,0.326559324095974,-0.0494931257855249,-0.049493116826443
0.997,0.326232960050084,0.326232926884838,-0.0493371761039402,-0.0493371671549519
0.998,0.325906890164195,0.325906863695518,-0.0491815952749379,-0.0491815871795833
0.999,0.325581145936603,0.32558112436407,-0.0490263815637377,-0.0490263747897466
1,0.325255727792527,0.32525569623546,-0.04887153609833,-0.0488715273447579


==> figs/fig_theta_tilde.csv <==
t,theta1tilde,theta2tilde,theta3tilde
0.1,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.101,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.102,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.103,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.104,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.105,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.106,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.107,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.108,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.109,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.11,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.111,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.112,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.113,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.114,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.115,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.116,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.117,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.118,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.119,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.12,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.121,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.122,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.123,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.124,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.125,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.126,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.127,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.128,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.129,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.13,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.131,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.132,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.133,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.134,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.135,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.136,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.137,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.138,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.139,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.14,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.141,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.142,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.143,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.144,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.145,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.146,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.147,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.148,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.149,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.15,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.151,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.152,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.153,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.154,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.155,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.156,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.157,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.158,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.159,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.16,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.161,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.162,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.163,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.164,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.165,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.166,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.167,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.168,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.169,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.17,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.171,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.172,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.173,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.174,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.175,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.176,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.177,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.178,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.179,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.18,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.181,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.182,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.183,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.184,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.185,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.186,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.187,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.188,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.189,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.19,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.191,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.192,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.193,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.194,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.195,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.196,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.197,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.198,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.199,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.2,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.201,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.202,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.203,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.204,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.205,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.206,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.207,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.208,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.209,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.21,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.211,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.212,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.213,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.214,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.215,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.216,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.217,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.218,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.219,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.22,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.221,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.222,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.223,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.224,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.225,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.226,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.227,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.228,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.229,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.23,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.231,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.232,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.233,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.234,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.235,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.236,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.237,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.238,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.239,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.24,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.241,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.242,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.243,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.244,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.245,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.246,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.247,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.248,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.249,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.25,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.251,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.252,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.253,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.254,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.255,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.256,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.257,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.258,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.259,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.26,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.261,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.262,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.263,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.264,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.265,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.266,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.267,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.268,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.269,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.27,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.271,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.272,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.273,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.274,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.275,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.276,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.277,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.278,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.279,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.28,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.281,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.282,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.283,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.284,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.285,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.286,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.287,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.288,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.289,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.29,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.291,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.292,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.293,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.294,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.295,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.296,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.297,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.298,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.299,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.3,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.301,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.302,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.303,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.304,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.305,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.306,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.307,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.308,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.309,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.31,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.311,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.312,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.313,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.314,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.315,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.316,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.317,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.318,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.319,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.32,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.321,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.322,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.323,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.324,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.325,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.326,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.327,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.328,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.329,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.33,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.331,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.332,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.333,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.334,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.335,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.336,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.337,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.338,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.339,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.34,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.341,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.342,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.343,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.344,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.345,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.346,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.347,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.348,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.349,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.35,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.351,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.352,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.353,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.354,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.355,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.356,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.357,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.358,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.359,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.36,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.361,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.362,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.363,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.364,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.365,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.366,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.367,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.368,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.369,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.37,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.371,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.372,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.373,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.374,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.375,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.376,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.377,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.378,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.379,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.38,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.381,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.382,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.383,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.384,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.385,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.386,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.387,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.388,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.389,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.39,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.391,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.392,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.393,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.394,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.395,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.396,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.397,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.398,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.399,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.4,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.401,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.402,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.403,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.404,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.405,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.406,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.407,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.408,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.409,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.41,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.411,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.412,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.413,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.414,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.415,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.416,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.417,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.418,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.419,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.42,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.421,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.422,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.423,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.424,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.425,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.426,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.427,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.428,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.429,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.43,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.431,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.432,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.433,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.434,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.435,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.436,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.437,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.438,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.439,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.44,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.441,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.442,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.443,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.444,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.445,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.446,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.447,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.448,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.449,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.45,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.451,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.452,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.453,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.454,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.455,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.456,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.457,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.458,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.459,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.46,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.461,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.462,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.463,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.464,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.465,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.466,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.467,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.468,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.469,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.47,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.471,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.472,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.473,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.474,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.475,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.476,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.477,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.478,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.479,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.48,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.481,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.482,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.483,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.484,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.485,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.486,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.487,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.488,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.489,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.49,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.491,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.492,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.493,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.494,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.495,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.496,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.497,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.498,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.499,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.5,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.501,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.502,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.503,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.504,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.505,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.506,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.507,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.508,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.509,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.51,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.511,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.512,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.513,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.514,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.515,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.516,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.517,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.518,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.519,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.52,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.521,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.522,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.523,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.524,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.525,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.526,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.527,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.528,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.529,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.53,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.531,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.532,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.533,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.534,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.535,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.536,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.537,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.538,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.539,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.54,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.541,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.542,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.543,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.544,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.545,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.546,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.547,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.548,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.549,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.55,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.551,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.552,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.553,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.554,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.555,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.556,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.557,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.558,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.559,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.56,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.561,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.562,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.563,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.564,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.565,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.566,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.567,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.568,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.569,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.57,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.571,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.572,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.573,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.574,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.575,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.576,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.577,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.578,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.579,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.58,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.581,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.582,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.583,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.584,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.585,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.586,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.587,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.588,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.589,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.59,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.591,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.592,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.593,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.594,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.595,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.596,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.597,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.598,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.599,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.6,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.601,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.602,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.603,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.604,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.605,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.606,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.607,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.608,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.609,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.61,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.611,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.612,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.613,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.614,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.615,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.616,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.617,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.618,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.619,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.62,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.621,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.622,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.623,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.624,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.625,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.626,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.627,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.628,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.629,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.63,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.631,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.632,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.633,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.634,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.635,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.636,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.637,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.638,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.639,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.64,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.641,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.642,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.643,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.644,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.645,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.646,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.647,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.648,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.649,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.65,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.651,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.652,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.653,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.654,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.655,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.656,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.657,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.658,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.659,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.66,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.661,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.662,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.663,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.664,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.665,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.666,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.667,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.668,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.669,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.67,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.671,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.672,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.673,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.674,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.675,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.676,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.677,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.678,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.679,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.68,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.681,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.682,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.683,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.684,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.685,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.686,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.687,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.688,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.689,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.69,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.691,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.692,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.693,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.694,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.695,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.696,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.697,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.698,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.699,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.7,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.701,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.702,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.703,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.704,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.705,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.706,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.707,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.708,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.709,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.71,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.711,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.712,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.713,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.714,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.715,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.716,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.717,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.718,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.719,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.72,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.721,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.722,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.723,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.724,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.725,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.726,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.727,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.728,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.729,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.73,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.731,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.732,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.733,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.734,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.735,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.736,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.737,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.738,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.739,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.74,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.741,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.742,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.743,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.744,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.745,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.746,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.747,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.748,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.749,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.75,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.751,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.752,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.753,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.754,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.755,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.756,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.757,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.758,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.759,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.76,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.761,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.762,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.763,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.764,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.765,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.766,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.767,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.768,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.769,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.77,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.771,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.772,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.773,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.774,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.775,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.776,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.777,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.778,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.779,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.78,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.781,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.782,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.783,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.784,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.785,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.786,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.787,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.788,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.789,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.79,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.791,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.792,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.793,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.794,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.795,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.796,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.797,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.798,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.799,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.8,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.801,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.802,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.803,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.804,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.805,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.806,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.807,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.808,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.809,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.81,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.811,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.812,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.813,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.814,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.815,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.816,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.817,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.818,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.819,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.82,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.821,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.822,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.823,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.824,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.825,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.826,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.827,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.828,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.829,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.83,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.831,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.832,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.833,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.834,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.835,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.836,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.837,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.838,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.839,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.84,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.841,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.842,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.843,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.844,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.845,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.846,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.847,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.848,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.849,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.85,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.851,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.852,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.853,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.854,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.855,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.856,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.857,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.858,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.859,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.86,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.861,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.862,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.863,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.864,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.865,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.866,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.867,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.868,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.869,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.87,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.871,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.872,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.873,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.874,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.875,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.876,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.877,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.878,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.879,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.88,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.881,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.882,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.883,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.884,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.885,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.886,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.887,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.888,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.889,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.89,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.891,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.892,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.893,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.894,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.895,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.896,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.897,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.898,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.899,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.9,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.901,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.902,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.903,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.904,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.905,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.906,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.907,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.908,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.909,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.91,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.911,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.912,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.913,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.914,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.915,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.916,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.917,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.918,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.919,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.92,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.921,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.922,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.923,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.924,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.925,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.926,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.927,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.928,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.929,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.93,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.931,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.932,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.933,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.934,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.935,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.936,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.937,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.938,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.939,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.94,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.941,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.942,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.943,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.944,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.945,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.946,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.947,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.948,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.949,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.95,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.951,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.952,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.953,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.954,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.955,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.956,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.957,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.958,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.959,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.96,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.961,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.962,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.963,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.964,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.965,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.966,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.967,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.968,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.969,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.97,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.971,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.972,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.973,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.974,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.975,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.976,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.977,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.978,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.979,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.98,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.981,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.982,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.983,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.984,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.985,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.986,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.987,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.988,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.989,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.99,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.991,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.992,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.993,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.994,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.995,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.996,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.997,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.998,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
0.999,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09
1,-4.8646277401275e-09,-5.01821593914403e-09,-5.09183866598262e-09


==> figs/gw_fig_state_recon.csv <==
t,x1,x1hat,x2,x2hat
0.1,0.8,0,-0.5,0
0.101,0.799200413577918,0.679384030812864,-0.498861250610524,-0.312548125958136
0.102,0.798401598939755,0.833705357596185,-0.497724833406797,-0.57751497343274
0.103,0.797603596408389,0.929611231305251,-0.496590867662739,-0.800540123650642
0.104,0.796806384728491,0.996534245447946,-0.49545928668758,-0.986069563344162
0.105,0.796010008158932,1.04550477671379,-0.494330221237361,-1.13856916124711
0.106,0.795214384729157,1.08182856457357,-0.493203421675714,-1.261260835398
0.107,0.794419554386873,1.10877612502004,-0.492079006590547,-1.35771145084272
0.108,0.793625531828955,1.12845983572099,-0.49095701648315,-1.43112791550773
0.109,0.792832303051966,1.14224764474494,-0.489837407908923,-1.48403099216328
0.11,0.792039866962095,1.15118773998922,-0.48872017394015,-1.51893838224489
0.111,0.791248223195315,1.15602552053867,-0.487605312009083,-1.53794520781108
0.112,0.790457370363444,1.15736744629375,-0.486492814578254,-1.5430726555011
0.113,0.789667307808065,1.15566498300727,-0.485382677848715,-1.53602859133309
0.114,0.788878035415027,1.15128956375613,-0.484274898587833,-1.51839410872151
0.115,0.788089551671792,1.144548189221,-0.483169469855424,-1.49161452362762
0.116,0.787301856072649,1.1356600162243,-0.482066387913812,-1.45686283223912
0.117,0.786514947682374,1.12485878003246,-0.480965646948116,-1.41540991627265
0.118,0.785728825944734,1.11225493179799,-0.479867243616695,-1.36807686280194
0.119,0.784943489871739,1.09803976626416,-0.478771171551903,-1.31599713010816
0.12,0.784158938574252,1.08224388074458,-0.477677426727758,-1.25971575126894
0.121,0.783375171590047,1.0650258759268,-0.476586004185556,-1.2002348115503
0.122,0.782592188071112,1.04635830140134,-0.475496900077179,-1.13790629506293
0.123,0.781809986985237,1.02636071649512,-0.47441010785117,-1.07357953729233
0.124,0.78102856782268,1.00497263413619,-0.473325624472909,-1.00751899533563
0.125,0.780247929608066,0.982243641788679,-0.472243443899308,-0.940350267333473
0.126,0.779468071783395,0.958122112266428,-0.47116356251803,-0.872404566627796
0.127,0.778688993204842,0.932516289220287,-0.470085974360617,-0.803943536293586
0.128,0.777910693346857,0.905461402413801,-0.469010675280201,-0.735596441819072
0.129,0.777133171606822,0.87659577303593,-0.46793766155677,-0.667060308529234
0.13,0.776356426808529,0.846138166835959,-0.46686692659679,-0.599491916057238
0.131,0.775580458499875,0.813254894353624,-0.465798467574441,-0.531823094496535
0.132,0.774805265625266,0.778531096191478,-0.46473227795685,-0.466081751352822
0.133,0.774030847752386,0.73937421176653,-0.463668355169057,-0.398684892063559
0.134,0.773257203759584,0.697841202809029,-0.462606692448232,-0.334604553580754
0.135,0.772484332918282,0.652293919179724,-0.461547286292425,-0.272595505276235
0.136,0.771712234758176,0.598709791612769,-0.460490132060151,-0.209967355653325
0.137,0.7709409082861,0.535910171046849,-0.459435225155114,-0.149579169043425
0.138,0.770170352716471,0.455267943114274,-0.458382560496327,-0.0903464250316052
0.139,0.76940056730684,0.331375066511677,-0.457332133640415,-0.0326957373363429
0.14,0.768631551355883,-0.271297719866857,-0.456283940407097,0.0233304313298627
0.141,0.767863304043151,-0.421555777328005,-0.455237975526207,0.0779396661020306
0.142,0.767095824404821,-0.504032472037289,-0.454194234604922,0.130733037350787
0.143,0.766329111977266,-0.564401552880457,-0.453152713020816,0.182126538938254
0.144,0.765563166014426,-0.612408202863554,-0.452113407292387,0.231666477724974
0.145,0.764797985428844,-0.652761983273227,-0.451076310871102,0.279771693367065
0.146,0.764033569778487,-0.687388061632154,-0.450041421171745,0.326065420363116
0.147,0.763269918044162,-0.717881282119748,-0.449008731987953,0.370873475566467
0.148,0.762507029753941,-0.744953351291499,-0.447978240396716,0.41396250106686
0.149,0.76174490376232,-0.769322752245452,-0.446949940240496,0.455508840612481
0.15,0.760983539508715,-0.791391859899158,-0.445923827825495,0.495459774898601
0.151,0.760222936450047,-0.811493575230272,-0.444899899350241,0.533825519937136
0.152,0.759463093451526,-0.829934233883598,-0.443878148843945,0.570717492121824
0.153,0.758704010022202,-0.846851178498103,-0.442858573257126,0.606017913313649
0.154,0.757945685167332,-0.862497475424088,-0.44184116658443,0.639930871786132
0.155,0.757188118435127,-0.87692405527361,-0.440825926213674,0.672292749363358
0.156,0.756431308767165,-0.890333481075416,-0.439812845797346,0.703326794733441
0.157,0.755675255412477,-0.902745867654132,-0.438801921919806,0.73288130967298
0.158,0.754919957913789,-0.91431361258999,-0.437793150064544,0.761149370502345
0.159,0.754165415336865,-0.925057721274593,-0.436786526063903,0.788035571108057
0.16,0.753411626862739,-0.935076567277452,-0.435782044767141,0.813658499270238
0.161,0.752658591814464,-0.94441144787176,-0.434779702232592,0.838013531201084
0.162,0.751906309460674,-0.953109298539091,-0.433779494178204,0.861125694218039
0.163,0.751154779033911,-0.961234097947513,-0.432781415778128,0.883081442978355
0.164,0.750403999576186,-0.968793861872142,-0.431785462710213,0.903827138198326
0.165,0.749653970627424,-0.97586321958345,-0.430791630585098,0.923503723542144
0.166,0.748904691468275,-0.982433056097662,-0.429799916074438,0.94202725525327
0.167,0.748156161033106,-0.988573562001873,-0.428810312926531,0.959546615211794
0.168,0.747408378886603,-0.994273701209831,-0.427822818651209,0.975984647430936
0.169,0.746661344036133,-0.99959056509973,-0.426837427337466,0.991468164811182
0.17,0.745915056013063,-1.00452167882029,-0.425854136149291,1.00595468640262
0.171,0.745169513702399,-1.00910338592431,-0.424872939252694,1.01952136597606
0.172,0.744424716561105,-1.01334982157995,-0.423893833067439,1.03218352278426
0.173,0.743680664046806,-1.01727432748136,-0.42291681400128,1.04395730301763
0.174,0.742937355048451,-1.02090671160817,-0.421941876269034,1.05491292527957
0.175,0.74219478909877,-1.02424228514324,-0.420969017054602,1.06501702405006
0.176,0.741452965212952,-1.02731912737634,-0.419998230536766,1.07437161544183
0.177,0.740711882958726,-1.03012526450956,-0.419029514264766,1.08292477114697
0.178,0.73997154128086,-1.03269790501876,-0.418062862126381,1.09078099891572
0.179,0.739231939475534,-1.03502588916715,-0.41709827088814,1.09789404504154
0.18,0.738493077085377,-1.03713948437349,-0.416135736303944,1.10435057545867
0.181,0.737754953159647,-1.03903522471482,-0.415175254128908,1.1101313942711
0.182,0.737017566966519,-1.04072964547904,-0.414216819845474,1.11528239919531
0.183,0.736280917762307,-1.04223271200915,-0.413260429183724,1.11982972349093
0.184,0.735545004915957,-1.04354588478443,-0.412306078562971,1.12377300173708
0.185,0.734809827594753,-1.04468967282106,-0.411353762909435,1.12717438844482
0.186,0.734075384919307,-1.04565565288784,-0.410403478425559,1.13000311911926
0.187,0.733341676443865,-1.04646912235114,-0.409455220815733,1.13233856767892
0.188,0.732608701407287,-1.04711910733851,-0.40850898677456,1.13414286122702
0.189,0.731876458829007,-1.04762846131949,-0.407564770540683,1.13548877081212
0.19,0.731144948231142,-1.04798958635779,-0.406622569454383,1.13635035441795
0.191,0.730414168709618,-1.04821865084308,-0.405682378278829,1.13677959534288
0.192,0.729684119720484,-1.04831575971437,-0.404744193731913,1.1367764570986
0.193,0.728954800216356,-1.04828651926375,-0.403808010762466,1.13635918266049
0.194,0.728226209711646,-1.04814108771395,-0.402873825621502,1.13556117267094
0.195,0.727498347608499,-1.04787560425428,-0.401941635109979,1.13437031463133
0.196,0.726771212822672,-1.04750590288953,-0.401011433383904,1.13283897805495
0.197,0.726044804939375,-1.04702362661251,-0.400083218077543,1.1309408269405
0.198,0.725319122969056,-1.0464460816502,-0.399156983456488,1.12873331149639
0.199,0.724594166498747,-1.04576508842128,-0.398232727178023,1.12619103978531
0.2,0.723869934450678,0.72385650769715,-0.397310443429345,-0.397289386286775
0.201,0.72314642622598,0.723135741329108,-0.396390129070375,-0.396373371776251
0.202,0.722423641343908,0.722413253931982,-0.395471780380823,-0.395455519274913
0.203,0.721701578771603,0.721689154843058,-0.394555392449652,-0.394536016376713
0.204,0.720980237966902,0.720971720262434,-0.393640962042069,-0.393627652759096
0.205,0.720259618040907,0.720246119730521,-0.392728484085297,-0.392707534855601
0.206,0.719539718265727,0.719532014241217,-0.391817955303922,-0.391805951439142
0.207,0.718820537624281,0.718808322991156,-0.390909370001621,-0.390890476864376
0.208,0.718102078000714,0.718091490768406,-0.390002732104729,-0.389986366415994
0.209,0.717384334044976,0.717370914826531,-0.389098024236125,-0.389077370424787
0.21,0.716667308252017,0.716657554122635,-0.388195251845889,-0.388180224168895
0.211,0.715950999130765,0.715939299119018,-0.387294408247484,-0.387276454320886
0.212,0.715235405999214,0.715224543647585,-0.386395489940135,-0.386378843836839
0.213,0.714520528065213,0.714511073680786,-0.385498492630484,-0.385484013200789
0.214,0.713806362065021,0.713799836866863,-0.384603405332986,-0.384593383112381
0.215,0.71309291705882,0.713080800143649,-0.383710250749403,-0.383691816677754
0.216,0.712380180120317,0.712364602508993,-0.3828189915199,-0.382795390563584
0.217,0.711668154570112,0.711660261970142,-0.381929635371314,-0.381917621111182
0.218,0.710956842057276,0.710944169043725,-0.381042183740914,-0.381023033642789
0.219,0.710246240650055,0.710238411640199,-0.380156630440783,-0.380144761497814
0.22,0.709536349335496,0.709523640898716,-0.379272969709266,-0.379253847168975
0.221,0.708827166852034,0.708820921484741,-0.378391197238439,-0.378381736103342
0.222,0.70811869230832,0.708110662418452,-0.37751130756818,-0.37749921673347
0.223,0.707410932820382,0.707397931294877,-0.376633318690729,-0.376613880311874
0.224,0.706703873366819,0.70668984540761,-0.375757187571578,-0.375736273368177
0.225,0.705997522109604,0.705989800257575,-0.374882935058748,-0.37487137305156
0.226,0.705291877381439,0.705279382183833,-0.374010553539887,-0.373991985276239
0.227,0.704586938119674,0.704579237212476,-0.373140039400727,-0.373128556819303
0.228,0.703882703270534,0.703870416765065,-0.372271386673452,-0.372253202677497
0.229,0.703179171479977,0.703173281004522,-0.371404590993344,-0.371395807362898
0.23,0.702476342282506,0.702468438484678,-0.370539647960901,-0.370527943274424
0.231,0.701774222220891,0.701762127206988,-0.369676574044503,-0.369658782418783
0.232,0.701072796897004,0.701059188008652,-0.368815328094988,-0.368795373498885
0.233,0.700372073737212,0.700364869553752,-0.367955929008249,-0.367945311998682
0.234,0.699672051637447,0.699660343449047,-0.367098370589401,-0.367081253182017
0.235,0.698972729400403,0.69896554334021,-0.366242649040178,-0.366232103110919
0.236,0.698274105951389,0.698262836362187,-0.365388758311575,-0.365372345687705
0.237,0.697576180599494,0.697569482679918,-0.36453669586774,-0.364526897300825
0.238,0.696878950753561,0.696872392783052,-0.363686451824679,-0.363676876198151
0.239,0.696182424425973,0.696172385180813,-0.362838046261637,-0.362823500060943
0.24,0.695486590193991,0.695473359517962,-0.361991446391487,-0.361972367260122
0.241,0.694791449378953,0.694783167866139,-0.361146654588053,-0.361134679040566
0.242,0.694097005187192,0.694087797483031,-0.360303676695355,-0.3602904073822
0.243,0.693403255100804,0.693393593421493,-0.359462504467531,-0.359448618652023
0.244,0.692710198465825,0.692701891940936,-0.358623134415505,-0.358611199123968
0.245,0.692017834447157,0.692007296380454,-0.357785561967846,-0.357770495049135
0.246,0.691326161099657,0.691320871647413,-0.356949780948715,-0.356942156998239
0.247,0.690635179814317,0.690627400003357,-0.356115792018159,-0.356104676102826
0.248,0.689944894648475,0.689934123664649,-0.355283604988328,-0.355268305082663
0.249,0.689255292800939,0.689243089136544,-0.354453183437115,-0.3544359071002
0.25,0.688566381199896,0.68855983157066,-0.35362454489221,-0.353615220799967
0.251,0.687878158888295,0.687868155632955,-0.352797683485943,-0.352783554612995
0.252,0.687190624633123,0.687183450931085,-0.351972595462972,-0.351962441228267
0.253,0.686503777438674,0.686494884307002,-0.351149275337251,-0.351136750712087
0.254,0.685817616799372,0.685808851038215,-0.350327720526326,-0.350315399733583
0.255,0.685132140153152,0.68512696226467,-0.349507922500487,-0.349500598283181
0.256,0.684447350661599,0.684439577267179,-0.348689887053611,-0.348678991100379
0.257,0.683763249759843,0.683752906938535,-0.347873616887426,-0.347859198369705
0.258,0.683079826296435,0.683068500677916,-0.347059080261968,-0.347043340860439
0.259,0.682397087240908,0.682390891873041,-0.346246294716091,-0.346237634757339
0.26,0.681715031130999,0.681705613738989,-0.345435253025727,-0.34542219593673
0.261,0.681033656923425,0.681026693235077,-0.344625952077713,-0.344616278573817
0.262,0.680352963630559,0.680344852251358,-0.343818386478742,-0.343807167254839
0.263,0.679672950698539,0.679664035389228,-0.343012553384013,-0.343000263788784
0.264,0.67899361601061,0.678988729802808,-0.342208445884063,-0.342201657791122
0.265,0.678314961081548,0.678307959859883,-0.341406065048911,-0.341396424174013
0.266,0.677636989890107,0.677627876277692,-0.340605420503788,-0.340592940230987
0.267,0.676959690320691,0.676948790138058,-0.339806478025895,-0.339791612975331
0.268,0.676283067798012,0.676276672649007,-0.339009251160033,-0.339000487772528
0.269,0.675607122703126,0.675599271121619,-0.33821373774844,-0.338203034970004
0.27,0.674931853240442,0.674923305154797,-0.337419932030928,-0.337408318186663
0.271,0.674257258823812,0.67425082394086,-0.336627830999449,-0.336619070531113
0.272,0.673583338464036,0.67357405997394,-0.335837429296894,-0.335824889506489
0.273,0.672910091341178,0.672905045809135,-0.335048724559192,-0.33504185400964
0.274,0.672237515566369,0.672231885056419,-0.334261708513196,-0.334254075500076
0.275,0.67156561756389,0.671558073617753,-0.333476397018687,-0.333466239626191
0.276,0.670894388986177,0.670884612853308,-0.33269276624541,-0.332679673849563
0.277,0.670223827763452,0.670214891094801,-0.331910809432967,-0.33189885552496
0.278,0.669553938858382,0.669548200311527,-0.33113053805249,-0.331122827011211
0.279,0.66888471944923,0.668876005528193,-0.330351941693864,-0.330340332167922
0.28,0.66821616919328,0.668210429939061,-0.329575019459151,-0.329567340863434
0.281,0.667548286942918,0.66754087196827,-0.328799765123191,-0.328789907325934
0.282,0.666881072297681,0.666873295078686,-0.328026176776134,-0.328015866898436
0.283,0.666214523235438,0.66621008026208,-0.327254247766539,-0.327248310460758
0.284,0.665548640697367,0.66554255382394,-0.326483977613593,-0.326475913553558
0.285,0.664883429264438,0.664875861238354,-0.325715377549068,-0.325705405083838
0.286,0.664218877698236,0.664209455021336,-0.324948416056833,-0.324936061199895
0.287,0.663554989100329,0.663547959337521,-0.324183100420149,-0.324173868106454
0.288,0.662891765831197,0.662885840226488,-0.323419434393669,-0.323411646863513
0.289,0.662229205274311,0.662220924118425,-0.322657409022641,-0.322646604825229
0.29,0.661567307235702,0.661562134489611,-0.321897023607839,-0.3218902373933
0.291,0.660906070482174,0.660898692422529,-0.32113827148957,-0.321128671878668
0.292,0.660245494791591,0.660238873448267,-0.320381151796109,-0.320372541471719
0.293,0.659585577748098,0.659581318548119,-0.319625656337801,-0.319620081291592
0.294,0.658926321211585,0.65892043725153,-0.318871787402713,-0.318864154679578
0.295,0.658267728715477,0.658260604282664,-0.318119553408729,-0.318110358384228
0.296,0.657609789379608,0.657601027793707,-0.317368923969833,-0.317357672153959
0.297,0.656952506641047,0.65694591760519,-0.316619907266771,-0.316611430769831
0.298,0.656295882562221,0.656290389622318,-0.315872506256737,-0.315865432444509
0.299,0.655639914580077,0.655632195166998,-0.315126712147973,-0.31511684753578
0.3,0.654984602545372,0.65498404865919,-0.314382524502823,-0.314381783358443
0.301,0.654329945218333,0.654327643781853,-0.313639936685178,-0.313637003806373
0.302,0.653675942314535,0.653673455495753,-0.31289894747811,-0.312895789004378
0.303,0.653022591939075,0.653022857196415,-0.312159550632513,-0.312159838400756
0.304,0.652369894505863,0.652368880127086,-0.311421744262104,-0.311420436348608
0.305,0.651717854807975,0.651715734719935,-0.310685540119598,-0.310682857678475
0.306,0.651066463093581,0.651062708951022,-0.309950911004213,-0.309946205409723
0.307,0.650415720094406,0.650412679506231,-0.309217857832278,-0.309214047287412
0.308,0.649765629455642,0.649765046097282,-0.308486388455699,-0.308485623572491
0.309,0.649116188446533,0.649113396027291,-0.307756492819163,-0.307753004762924
0.31,0.648467396811723,0.648466104891557,-0.307028170445724,-0.307026536923188
0.311,0.6478192535397,0.64781792611598,-0.306301416044326,-0.306299742250211
0.312,0.647171757962177,0.647168732077029,-0.305576226252301,-0.30557247480969
0.313,0.646524909372695,0.646524778077083,-0.304852599074056,-0.304852395573585
0.314,0.645878705690705,0.645878336773485,-0.304130525846521,-0.304130033607169
0.315,0.645233151524044,0.645231447551644,-0.303410017404754,-0.303407900128224
0.316,0.644588244029602,0.644585423528924,-0.302691065130909,-0.302687594581524
0.317,0.643943976331732,0.643940324334808,-0.301973649659764,-0.301969179359548
0.318,0.643300353400275,0.643299479364545,-0.301257783139336,-0.301256683283789
0.319,0.642657374541555,0.642655875763081,-0.300543460592353,-0.300541608886725
0.32,0.642015038277317,0.642012200184955,-0.299830677262746,-0.299827216715601
0.321,0.641373344329458,0.641372819590153,-0.299119431992876,-0.299118759005977
0.322,0.640732291424218,0.640730070785801,-0.29840971808204,-0.298407012849702
0.323,0.640091879403815,0.640089833313703,-0.297701535041545,-0.29769904473923
0.324,0.639452106343231,0.639452199324718,-0.296994876454034,-0.296994945983662
0.325,0.638812972583471,0.638812039668992,-0.296289740358545,-0.296288588104905
0.326,0.638174482610916,0.638172722065399,-0.295586137651911,-0.29558400248171
0.327,0.637536628057754,0.63753358452351,-0.294884045115389,-0.294880392242958
0.328,0.636899408184213,0.636896368491739,-0.294183459799719,-0.294179820350096
0.329,0.636262826906153,0.636262310934208,-0.293484390646279,-0.293483739777225
0.33,0.6356268819717,0.635624922148847,-0.292786828604339,-0.292784477591065
0.331,0.634991572766507,0.634989320676266,-0.292090771977817,-0.292088082615102
0.332,0.634356898736405,0.634356243396551,-0.291396218098601,-0.291395407934163
0.333,0.633722858742538,0.633720467558712,-0.290703161074751,-0.290700320474441
0.334,0.633089452731726,0.633088179269389,-0.290011601041647,-0.290010072495314
0.335,0.632456678253078,0.632456664990077,-0.289321529504633,-0.289321473886755
0.336,0.631824536871337,0.631823452101726,-0.288632948244184,-0.288631646895852
0.337,0.631193032087118,0.631191301518368,-0.287945865541799,-0.287943815747959
0.338,0.630562154930178,0.630559255774205,-0.287260256727324,-0.2872568579079
0.339,0.629931906104787,0.629929213484495,-0.286576122708312,-0.286572970920544
0.34,0.629302288961243,0.629301775659878,-0.285893470797814,-0.285892838634812
0.341,0.628673301072074,0.628671411385021,-0.285212291625427,-0.28521007734805
0.342,0.628044941979454,0.62804286760554,-0.284532584028128,-0.284530162768928
0.343,0.627417211113752,0.627416574832763,-0.28385434528004,-0.283853576397453
0.344,0.626790107333633,0.626787917494806,-0.283177569534142,-0.283175026797967
0.345,0.626163630604047,0.626162262618254,-0.2825022569884,-0.282500657199221
0.346,0.625537778655176,0.625537732867058,-0.281828399861904,-0.281828308737418
0.347,0.624912552491149,0.624911598828215,-0.281155998338565,-0.281154877141961
0.348,0.624287955889458,0.624286418533923,-0.280485061413316,-0.280483279666106
0.349,0.623663980909671,0.623661434021622,-0.279815567271605,-0.279812647679141
0.35,0.623040626860328,0.623037928676448,-0.279147513171202,-0.279144430287794
0.351,0.622417897352375,0.622417323461301,-0.278480907365332,-0.278480222311649
0.352,0.621795790452741,0.621794330584551,-0.277815741686491,-0.277814063099728
0.353,0.621174305356708,0.621172069120079,-0.277152013754567,-0.277149469071943
0.354,0.620553441749984,0.620552915594943,-0.276489722251132,-0.276489095089113
0.355,0.619933198331831,0.619931492788411,-0.275828860527035,-0.275826918964882
0.356,0.61931357496039,0.619311615062806,-0.275169428194728,-0.275167207928744
0.357,0.618694570295771,0.618694458655581,-0.274511420952934,-0.274511258851065
0.358,0.618076183376497,0.618075566310779,-0.273854833299461,-0.273854112231295
0.359,0.617458418096899,0.617457051765417,-0.27319967442075,-0.273198125403631
0.36,0.616841271038038,0.616839264919578,-0.272545934465955,-0.272543681414414
0.361,0.616224736717358,0.61622206405013,-0.271893598194876,-0.271890616984147
0.362,0.615608818988993,0.615607637324677,-0.271242674792544,-0.27124133874178
0.363,0.614993517925026,0.614992703701204,-0.270593161781587,-0.270592231307173
0.364,0.614378831618456,0.61437674389069,-0.269945052749106,-0.269942731592604
0.365,0.613764760042086,0.613763858177535,-0.269298347925918,-0.269297326069261
0.366,0.613151302055515,0.613150343215759,-0.268653041588953,-0.268651959835839
0.367,0.612538457057206,0.612536363453849,-0.268009130896514,-0.268006818761443
0.368,0.611926224831233,0.611925586134032,-0.267366615500955,-0.267365885811082
0.369,0.611314602880746,0.611314382120827,-0.266725486284915,-0.266725211155411
0.37,0.610703593408487,0.610702550649173,-0.266085747275825,-0.266084585850457
0.371,0.610093198817291,0.610091789431861,-0.265447403851167,-0.265445848074673
0.372,0.609483410859945,0.609481171219795,-0.264810433673626,-0.264807988977007
0.373,0.608874230379289,0.608872001048137,-0.264174838073383,-0.26417241087997
0.374,0.608265660326399,0.608265126342636,-0.263540623477247,-0.263540015450837
0.375,0.607657698577692,0.607656418733351,-0.262907781381528,-0.262906378525763
0.376,0.607050344493643,0.607048397240705,-0.262276309972973,-0.262274199564972
0.377,0.606443597809713,0.606443079016059,-0.261646208224121,-0.261645620410723
0.378,0.605837457194732,0.60583611242394,-0.261017469461759,-0.261016007126753
0.379,0.605231922464654,0.605230066087692,-0.260390093083561,-0.260388092880699
0.38,0.60462699277838,0.604626724194674,-0.259764076565806,-0.259763757168768
0.381,0.604022666345114,0.604022233474784,-0.259139412290756,-0.259138921538751
0.382,0.603418946248655,0.603417801120401,-0.258516107138797,-0.258514868586873
0.383,0.602815832448104,0.60281435878044,-0.257894160158185,-0.257892577695075
0.384,0.602213317334171,0.602211124201465,-0.257273550808533,-0.25727121941719
0.385,0.60161140349823,0.601609623719031,-0.256654284965639,-0.256652391298998
0.386,0.601010092884497,0.601009592699844,-0.256036366030963,-0.256035809407669
0.387,0.600409383025315,0.600407963568435,-0.255419785010051,-0.255418274236875
0.388,0.59980927369797,0.599807615596753,-0.254804541524136,-0.254802786781341
0.389,0.599209764448126,0.599209254256348,-0.254190633562925,-0.254190070340875
0.39,0.598610854015143,0.598609443783617,-0.253578054893188,-0.253576563766191
0.391,0.598012542325207,0.598010939286667,-0.252966805496472,-0.252965119221092
0.392,0.597414828249194,0.597414602231531,-0.252356881812802,-0.252356614934894
0.393,0.596817710461157,0.596817212456984,-0.251748277532462,-0.251747733321817
0.394,0.596221192039207,0.596220090483123,-0.251140999640657,-0.251139838500939
0.395,0.595625272156131,0.595623872738595,-0.250535045191319,-0.250533580396991
0.396,0.595029943884498,0.595027913843937,-0.249930395535191,-0.249928292054686
0.397,0.594435209911774,0.594433595544944,-0.249327056788927,-0.24932538151558
0.398,0.593841071929697,0.593840581798703,-0.248725031673136,-0.248724500182132
0.399,0.593247527503951,0.593246215643509,-0.248124311394099,-0.248122949674757
0.4,0.592654576443366,0.592653501355594,-0.247524895676314,-0.247523790510252
0.401,0.592062218329354,0.592062211169265,-0.246926782716522,-0.246926755625928
0.402,0.591470451874636,0.591469676189174,-0.246329966210559,-0.246329166785028
0.403,0.590879276988771,0.590878200101593,-0.245734446054331,-0.24573334649517
0.404,0.590288692778872,0.590288885862574,-0.245140219530513,-0.245140393378389
0.405,0.589698697566428,0.58969874155114,-0.244547279452066,-0.244547305106304
0.406,0.589109294088323,0.589108762762822,-0.243955631837137,-0.243955084080033
0.407,0.588520482707945,0.588519733862478,-0.243365276830103,-0.243364511723137
0.408,0.587932256089386,0.587930913306799,-0.242776194859925,-0.242774842654645
0.409,0.587344616167182,0.587343398953806,-0.242188390105935,-0.242187166290022
0.41,0.586757565113541,0.586757539180661,-0.241601866878452,-0.241601821870855
0.411,0.586171100695902,0.586170521005877,-0.241016616672878,-0.241016026334142
0.412,0.585585222448881,0.585584111119781,-0.240432638269962,-0.240431526930845
0.413,0.584999930181967,0.584999866038698,-0.239849931055138,-0.239849848903218
0.414,0.584415222546305,0.584414722935563,-0.239268488477615,-0.23926798045743
0.415,0.583831099278898,0.583830002091431,-0.238688309550501,-0.238687219500225
0.416,0.583247560064018,0.583247515379296,-0.238109393570015,-0.238109331091596
0.417,0.582664602595969,0.582664750102692,-0.237531732020091,-0.237531857466835
0.418,0.582082228709855,0.582081849067831,-0.236955328198174,-0.236954942650132
0.419,0.581500440654743,0.581499865913406,-0.236380187075991,-0.236379611319535
0.42,0.580919231715866,0.580918169173462,-0.235806290794069,-0.235805244829064
0.421,0.580338601378728,0.580337297619329,-0.235233637293777,-0.235232362483943
0.422,0.579758552333033,0.57975826043044,-0.234662232628043,-0.234661933395613
0.423,0.579179083580566,0.579178845859914,-0.234092071585235,-0.234091824884402
0.424,0.578600193782065,0.578599220505964,-0.233523149835909,-0.23352220026323
0.425,0.578021882935399,0.578021424936221,-0.2329554677273,-0.2329550120443
0.426,0.577444150053485,0.577443986478365,-0.232389020614724,-0.232388846188263
0.427,0.576866994318532,0.576866106371174,-0.231823804710854,-0.231822942619342
0.428,0.576290415730529,0.576289774377715,-0.231259820372751,-0.2312591940148
0.429,0.575714412687379,0.575714589401167,-0.230697062305636,-0.230697211590046
0.43,0.575138984684514,0.575138861235565,-0.230135526780031,-0.230135393522268
0.431,0.574564134380854,0.574563618179551,-0.229575219792769,-0.229574716168643
0.432,0.573989860364989,0.573989150139871,-0.229016137040185,-0.229015449998222
0.433,0.57341615674049,0.573414990092955,-0.228458262862635,-0.228457150096188
0.434,0.572843025830184,0.572842073138785,-0.227901602425183,-0.227900693370704
0.435,0.572270469227992,0.572270418555337,-0.227346158427731,-0.227346092930145
0.436,0.571698484643784,0.571697943934625,-0.226791922496572,-0.226791401048967
0.437,0.571127071780333,0.571126128787925,-0.22623889398541,-0.226238000257846
0.438,0.57055623045137,0.570556133288753,-0.225687072315101,-0.225686964215016
0.439,0.569985959303056,0.569985549653073,-0.22513645105478,-0.225136054304684
0.44,0.56941625806519,0.56941532494487,-0.224587029203779,-0.224586150661673
0.441,0.568847126569915,0.568846960537048,-0.224038806554957,-0.224038635932334
0.442,0.568278562541581,0.568278674402308,-0.223491775010763,-0.223491860936525
0.443,0.567710567182455,0.567710281035828,-0.222945936098881,-0.222945657895748
0.444,0.567143142920198,0.56714266129465,-0.222401295234279,-0.222400836928288
0.445,0.566576284875157,0.566575495326971,-0.221857839425848,-0.221857099972276
0.446,0.566009990617373,0.566008877923294,-0.22131556185938,-0.221314531019619
0.447,0.565444262573751,0.565443651187927,-0.220774467956788,-0.220773895420873
0.448,0.564879101111134,0.564879005616446,-0.220234556738837,-0.220234452605524
0.449,0.564314504148724,0.564313841042757,-0.219695821099027,-0.219695204396894
0.45,0.563750471662629,0.563749695876933,-0.219158261309272,-0.219157544523783
0.451,0.563187003234793,0.563186932327164,-0.218621875648728,-0.218621794360763
0.452,0.562624097564205,0.5626235792557,-0.218086658020985,-0.218086175460808
0.453,0.562061754557623,0.562060909717605,-0.217552608313778,-0.217551834618505
0.454,0.561499973789835,0.561499930197773,-0.217019725439746,-0.217019669355729
0.455,0.560938753134427,0.560938794980284,-0.216488001464228,-0.216488022800915
0.456,0.56037809425517,0.560377759095045,-0.215957439432544,-0.215957125895457
0.457,0.559817999136316,0.559817540933046,-0.215428043642222,-0.215427619176713
0.458,0.559258462010367,0.559257686960226,-0.214899798976037,-0.214899094039576
0.459,0.558699481823086,0.558698462716595,-0.214372702128041,-0.214371784356363
0.46,0.558141060851384,0.558140598538427,-0.213846758137037,-0.213846333814356
0.461,0.557583198907434,0.557583071879542,-0.213321964427911,-0.213321835690328
0.462,0.55702589418952,0.557025244006429,-0.212798314983679,-0.212797727822974
0.463,0.556469146697372,0.556468462312249,-0.212275810150475,-0.212275194484918
0.464,0.555912955948339,0.555912873681584,-0.211754447910979,-0.21175435914807
0.465,0.555357320678269,0.555356820674049,-0.21123422241914,-0.211233770075755
0.466,0.554802240820907,0.554801464898837,-0.21071513369649,-0.210714442745261
0.467,0.554247715949549,0.554247659896168,-0.210197180649172,-0.210197115477129
0.468,0.553693743971393,0.553693765283977,-0.209680355502442,-0.209680358569443
0.469,0.5531403264445,0.55314001215544,-0.20916466106056,-0.209164374963511
0.47,0.552587465316315,0.55258704001537,-0.208650101528378,-0.208649718037034
0.471,0.55203515523459,0.552034462747603,-0.208136662932115,-0.208136049660583
0.472,0.551483394830947,0.551482460956748,-0.20762434122512,-0.207623523537476
0.473,0.550932186243036,0.550931674250214,-0.207113141093584,-0.20711268689748
0.474,0.550381529611213,0.550381421756863,-0.206603061037691,-0.206602952510866
0.475,0.549831422969906,0.54983086891462,-0.206094094420715,-0.206093606488034
0.476,0.549281866302632,0.549281176814959,-0.205586241531897,-0.205585639823529
0.477,0.548732859273094,0.54873276621649,-0.205079501086174,-0.205079405865108
0.478,0.548184400543437,0.548184005991049,-0.204573866948431,-0.204573517168965
0.479,0.547636489975207,0.547635758782683,-0.204069338790688,-0.204068706091979
0.48,0.547089127385052,0.547088968633271,-0.203565916345292,-0.203565766662064
0.481,0.546542310603948,0.546542344879,-0.203063591962937,-0.20306360571022
0.482,0.545996040606223,0.545995796633752,-0.20256236672639,-0.202562148238154
0.483,0.54545031945705,0.545449918354128,-0.202062245131022,-0.202061893981901
0.484,0.5449051437241,0.544904578214267,-0.201563218059648,-0.201562728771019
0.485,0.544360510080868,0.544359672855646,-0.201065276661846,-0.20106456333671
0.486,0.543816420535507,0.543815767440688,-0.200568425298851,-0.200567867538413
0.487,0.543272876103636,0.543272784681968,-0.200072665223197,-0.200072573574709
0.488,0.542729874613469,0.542729482636896,-0.199577988751226,-0.19957764919321
0.489,0.542187415849145,0.542186726491065,-0.199084395503896,-0.19908381188216
0.49,0.541645499716896,0.541645326071356,-0.198591885372136,-0.19859172682888
0.491,0.541104124915984,0.54110388673914,-0.198100452470422,-0.198100241355194
0.492,0.540563291029916,0.540562655804911,-0.197610095144365,-0.197609559854761
0.493,0.54002299805868,0.540022596683302,-0.197120813732658,-0.197120470518438
0.494,0.539483244403916,0.539483275137943,-0.196632602990888,-0.196632613081755
0.495,0.538944029598442,0.538943895086635,-0.196145459712071,-0.196145336718714
0.496,0.538405355581116,0.538404984242815,-0.195659388076719,-0.195659072783777
0.497,0.5378672221822,0.537866795868006,-0.195174387074763,-0.195174025199235
0.498,0.537329623713378,0.537328931444376,-0.19469044211259,-0.194689866561249
0.499,0.536792561377894,0.536791812285519,-0.194207555566729,-0.194206936935323
0.5,0.53625603693064,0.536255923374427,-0.193725731074306,-0.193725627898609
0.501,0.535720048934888,0.535719935962849,-0.193244962670672,-0.19324486015876
0.502,0.535184596424863,0.535184106911863,-0.192765247388722,-0.192764844366322
0.503,0.53464967940057,0.534649306913031,-0.192286585564485,-0.192286276784423
0.504,0.534115297175055,0.534115272094906,-0.191808974285021,-0.191808942376974
0.505,0.533581448641874,0.53358109780505,-0.191332408652877,-0.191332118439339
0.506,0.533048133786126,0.533047617150059,-0.190856888932659,-0.190856468256832
0.507,0.532515352182105,0.532515354123148,-0.19038241403264,-0.190382403945218
0.508,0.531983101833642,0.531983161528515,-0.189908976655521,-0.189909013312178
0.509,0.531451384019252,0.531451207350525,-0.189436578983397,-0.189436430359022
0.51,0.530920200505122,0.530919935921714,-0.188965224772926,-0.188965005215026
0.511,0.530389547172736,0.530389130238569,-0.188494903377314,-0.1884945635133
0.512,0.529859421823706,0.529858796700039,-0.188025608853906,-0.188025108193597
0.513,0.529329826233076,0.529329365613662,-0.18755734498709,-0.18755697473171
0.514,0.528800761182365,0.528800741255993,-0.187090112465815,-0.187090085316798
0.515,0.528272224571234,0.528271968175047,-0.186623903983232,-0.186623693714928
0.516,0.527744216218142,0.527743711064731,-0.186158719271628,-0.18615831731835
0.517,0.527216736060829,0.527216623203043,-0.185694558372399,-0.185694459789873
0.518,0.526689782847517,0.526689670156192,-0.185231415767765,-0.185231317504053
0.519,0.526163356087719,0.526162918942094,-0.184769289497062,-0.184768942551447
0.52,0.525637455781425,0.525637100457681,-0.184308179891684,-0.184307896430739
0.521,0.525112080771767,0.525112144451135,-0.183848083317848,-0.183848121084981
0.522,0.524587229952327,0.524587209628703,-0.183388994859884,-0.183388969792228
0.523,0.524062904987789,0.52406267624906,-0.18293091799007,-0.182930734397486
0.524,0.523539106751494,0.523538846440414,-0.18247385429241,-0.182473644204293
0.525,0.523015829828266,0.52301537819243,-0.182017790049291,-0.182017435038349
0.526,0.522493074275515,0.522492494185827,-0.181562724864379,-0.181562274934249
0.527,0.521970841763207,0.521970565396843,-0.181108662265907,-0.181108442938657
0.528,0.521449131999986,0.521449087131088,-0.180655599770172,-0.1806555547583
0.529,0.520927943286829,0.520927619895421,-0.18020353180618,-0.180203278255021
0.53,0.52040727562061,0.520406830619664,-0.179752458692548,-0.179752114905869
0.531,0.519887128777405,0.519887078253122,-0.179302379724051,-0.179302330828141
0.532,0.519367501407406,0.519367327212703,-0.178853288996487,-0.178853148209187
0.533,0.518848393284593,0.518847953824499,-0.178405185794095,-0.178404848557151
0.534,0.51832980440623,0.518329585534354,-0.177958070435816,-0.177957897296671
0.535,0.517811733111224,0.517811790065704,-0.17751193749112,-0.177511969306919
0.536,0.517294179085211,0.517294113913145,-0.17706678444768,-0.177066727378669
0.537,0.516777143939498,0.516776909569259,-0.176622614687296,-0.176622432755003
0.538,0.516260627747342,0.516260368650043,-0.1761794278706,-0.176179225210951
0.539,0.515744625271007,0.51574418310865,-0.175737210810919,-0.175736874451847
0.54,0.51522913726805,0.515228613352216,-0.175295964829507,-0.175295570893212
0.541,0.51471416529801,0.514713976046452,-0.174855693178547,-0.174855544490361
0.542,0.514199708514168,0.514199641742095,-0.174416391804382,-0.174416332355988
0.543,0.513685765586733,0.513685438012074,-0.173978056480692,-0.173977808290988
0.544,0.513172336515709,0.51317194339495,-0.173540687532605,-0.173540392618478
0.545,0.512659420995222,0.512659375022406,-0.173104283889929,-0.173104239868279
0.546,0.512147017692417,0.512146832487133,-0.172668839797307,-0.172668695747963
0.547,0.511635126452016,0.511634716051792,-0.17223435487064,-0.17223404967112
0.548,0.511123747260846,0.511123565052234,-0.171800829391535,-0.171800688225194
0.549,0.510612878383914,0.51061291927713,-0.171368257669359,-0.171368277024252
0.55,0.510102519661585,0.510102445059482,-0.170936637730418,-0.170936575931197
0.551,0.509592672609717,0.509592450240269,-0.170505972728431,-0.170505805386841
0.552,0.509083337213422,0.509083095493178,-0.170076262135116,-0.170076078434995
0.553,0.508574508430055,0.508574104131392,-0.16964749333058,-0.169647194843135
0.554,0.508066186996343,0.508065706399392,-0.169219667599083,-0.169219317288478
0.555,0.507558374386449,0.507558182244607,-0.16879278799447,-0.168792642213548
0.556,0.507051069836398,0.507051005483824,-0.168366850781709,-0.168366794988116
0.557,0.506544271976609,0.506543979309486,-0.167941851608234,-0.16794163613331
0.558,0.506037980807087,0.506037608144848,-0.167517790795572,-0.167517520017527
0.559,0.505532196084488,0.505532138259483,-0.167094667568672,-0.167094616733486
0.56,0.505026916469167,0.505026759649884,-0.166672476211945,-0.166672356687104
0.561,0.50452214175678,0.504521772040032,-0.1662512161252,-0.166250949340206
0.562,0.504017871947314,0.504017652104143,-0.165830887628989,-0.165830725141241
0.563,0.503514105580366,0.503514130329716,-0.165411486051254,-0.16541149347352
0.564,0.503010842064856,0.503010783501175,-0.164993008206485,-0.164992959499309
0.565,0.502508082827003,0.502507882248689,-0.16457545703632,-0.164575310586481
0.566,0.502005828419289,0.502005614715326,-0.164158833393088,-0.164158675234829
0.567,0.501504073925733,0.501503726333523,-0.163743125052988,-0.163742875134851
0.568,0.501002819481624,0.501002374865007,-0.163328331874819,-0.163328017609771
0.569,0.500502066480333,0.500501809224945,-0.162914456726261,-0.162914271563706
0.57,0.500001814804446,0.500001764148847,-0.162501497866439,-0.162501453205599
0.571,0.499502062702992,0.499501832896846,-0.162089449578898,-0.162089283862357
0.572,0.499002810153683,0.499002449378096,-0.161678312109853,-0.161678058474136
0.573,0.498504057067539,0.498503960419643,-0.161268085381178,-0.161268010103532
0.574,0.498005802169844,0.498005695757967,-0.160858764036749,-0.160858682358943
0.575,0.497508045044519,0.497507734383606,-0.160450346541686,-0.160450128306607
0.576,0.497010785691554,0.497010495704228,-0.160042833212967,-0.160042629347428
0.577,0.496514023263506,0.496514018718391,-0.159636221533263,-0.159636208849796
0.578,0.49601775635155,0.496017727689388,-0.159230506059114,-0.159230478675581
0.579,0.495521986186928,0.495521822261575,-0.158825689186407,-0.158825572425871
0.58,0.495026713983544,0.495026521885936,-0.158421773355545,-0.158421635555711
0.581,0.494531935825677,0.494531657621062,-0.158018748811007,-0.158018552974944
0.582,0.494037650284253,0.49403725259368,-0.157616611712502,-0.157616338543198
0.583,0.493543858671651,0.493543527688772,-0.157215364738622,-0.157215137285498
0.584,0.493050561705403,0.493050503867922,-0.156815008731495,-0.156814960848376
0.585,0.492557757471554,0.492557609152976,-0.15641553710624,-0.156415430225827
0.586,0.492065445683224,0.49206512424109,-0.156016949240614,-0.156016729854903
0.587,0.49157362634042,0.491573423161752,-0.155619245449003,-0.15561910347424
0.588,0.491082298608356,0.491082237488231,-0.15522242237583,-0.155222372807282
0.589,0.490591461551196,0.4905912371446,-0.154826476220682,-0.154826321187529
0.59,0.490101115168174,0.490100792859362,-0.154431407293673,-0.154431189525175
0.591,0.4896112592483,0.489611183624278,-0.154037215222744,-0.15403715683345
0.592,0.489121891894111,0.489121888932393,-0.153643893578374,-0.153643883145357
0.593,0.488633013658944,0.488632904570448,-0.15325144274025,-0.153251365290878
0.594,0.488144625806754,0.488144434697085,-0.152859865273069,-0.152859734304257
0.595,0.487656727324704,0.487656518256363,-0.152469158359177,-0.15246901342371
0.596,0.487169314149169,0.487168987184636,-0.152079311970772,-0.152079092528576
0.597,0.486682387298631,0.486682023511631,-0.151690328095928,-0.151690087166676
0.598,0.486195947982795,0.486195807418237,-0.151302209153971,-0.151302110582754
0.599,0.485709995149841,0.485709920928222,-0.150914950803392,-0.150914894277953
0.6,0.48522452769059,0.485224316131037,-0.150528549646546,-0.150528408148088
0.601,0.484739545605048,0.484739276126173,-0.150143005994285,-0.15014282854109
0.602,0.48425504868223,0.484255003329386,-0.149758319241412,-0.149758282450853
0.603,0.483771035600708,0.483770936130936,-0.149374483961205,-0.149374413465351
0.604,0.483287506130718,0.483287250162026,-0.148991499466089,-0.148991331735825
0.605,0.482804460272251,0.482804261712636,-0.148609366065957,-0.148609234419445
0.606,0.482321896986608,0.482321907631097,-0.148228080607852,-0.148228079472437
0.607,0.481839815163656,0.481839791619827,-0.147847638624921,-0.147847617650356
0.608,0.481358215957829,0.481358086000868,-0.147468042401265,-0.147467956010424
0.609,0.480877100385877,0.480876954774663,-0.147089293925474,-0.147089195346648
0.61,0.480396464619613,0.480396249417246,-0.146711383798237,-0.146711241328832
0.611,0.479916307517527,0.479915997644218,-0.146334308937893,-0.146334109753449
0.612,0.4794366302443,0.47943636880145,-0.145958071684174,-0.145957903791374
0.613,0.478957433460025,0.478957391800393,-0.145582672828375,-0.145582639247395
0.614,0.478478715326562,0.478478612767812,-0.145208106108923,-0.145208035641765
0.615,0.478000475532952,0.478000231245084,-0.144834370825759,-0.144834214773735
0.616,0.477522714079202,0.477522532027207,-0.144461467286223,-0.144461349211237
0.617,0.477045430293972,0.477045393610178,-0.144089392919202,-0.144089362641626
0.618,0.476568623110003,0.47656847067542,-0.143718143455514,-0.143718043731467
0.619,0.476092292513677,0.476092038437449,-0.143347719143214,-0.143347558808367
0.62,0.475616438440772,0.475616349769715,-0.142978120083907,-0.142978059019062
0.621,0.4751410591465,0.475141068061834,-0.142609340622029,-0.142609338892905
0.622,0.474666154674211,0.474666093424383,-0.142241379734015,-0.142241337392692
0.623,0.474191726144355,0.474191583683553,-0.141874239658838,-0.141874148583347
0.624,0.473717773644201,0.473717629176647,-0.141507920220536,-0.14150782511395
0.625,0.473244292894217,0.473244063506405,-0.141142411037567,-0.141142265532569
0.626,0.472771284216489,0.472770993427528,-0.140777712485834,-0.140777532374121
0.627,0.472298748708289,0.472298565271739,-0.140413826753247,-0.140413711094296
0.628,0.471826686281717,0.47182664932084,-0.140050752454632,-0.140050722803616
0.629,0.471355095243951,0.471354958312712,-0.139688484164651,-0.139688396236498
0.63,0.47088397555315,0.470883737058135,-0.139327022054467,-0.139326875250567
0.631,0.470413327194031,0.47041322284889,-0.138966366363216,-0.138966297816565
0.632,0.469943149095666,0.46994309632173,-0.138606512860526,-0.138606474324914
0.633,0.469473440602754,0.46947326540662,-0.138247459075103,-0.138247349936533
0.634,0.469004201715283,0.469003974370519,-0.137889205309865,-0.137889066432463
0.635,0.468535432165397,0.468535385758143,-0.137531751006667,-0.137531716600512
0.636,0.468067130162953,0.468067125351445,-0.137175090167142,-0.137175080870647
0.637,0.467599296238713,0.467599215562505,-0.136819223285664,-0.136819171520195
0.638,0.467131931447623,0.467131793325474,-0.136464152455301,-0.136464066810416
0.639,0.466665035005313,0.466664890160466,-0.136109875493904,-0.136109783361807
0.64,0.466198603132293,0.466198376924689,-0.135756383259045,-0.135756245125113
0.641,0.465732636609102,0.46573237259157,-0.135403677208785,-0.135403519291964
0.642,0.465267136469471,0.465267004336091,-0.13505175938973,-0.135051677061215
0.643,0.464802102074852,0.464802057822866,-0.134700626863497,-0.134700594151713
0.644,0.464337532078127,0.46433738465763,-0.134350275466826,-0.134350184963327
0.645,0.463873426479287,0.463873206564439,-0.134000705500071,-0.134000574691267
0.646,0.463409785217918,0.463409708083712,-0.133651917011063,-0.133651866200355
0.647,0.462946607092561,0.462946544008319,-0.133303905277351,-0.133303862393758
0.648,0.462483891634955,0.462483716232823,-0.132956668641,-0.132956563536467
0.649,0.462021638845088,0.462021436558489,-0.13261020740148,-0.132610087705877
0.65,0.461559848329414,0.461559811951626,-0.132264520592461,-0.132264493040028
0.651,0.461098518391631,0.461098503652675,-0.131919602456357,-0.13191958811063
0.652,0.460637649683543,0.460637564273648,-0.131575453908527,-0.131575401542551
0.653,0.460177243198351,0.460177113272151,-0.131232076906271,-0.131231998807776
0.654,0.459717297807277,0.459717159077709,-0.130889468501686,-0.130889383058505
0.655,0.459257810105524,0.45925759833514,-0.13054762048698,-0.130547495506379
0.656,0.458798780933166,0.458798540348892,-0.130206534468064,-0.130206395413425
0.657,0.458340211261993,0.458340095821801,-0.129866212353751,-0.129866142192915
0.658,0.457882100307753,0.457882053081861,-0.129526650849448,-0.129526617700547
0.659,0.457424446848821,0.457424306308804,-0.12918784623928,-0.129187762900065
0.66,0.456967250885202,0.456967048487525,-0.128849798820224,-0.128849682479791
0.661,0.456510512352304,0.456510438220517,-0.128512508622624,-0.128512461309222
0.662,0.456054230049137,0.456054167481272,-0.128175970986087,-0.128175929954822
0.663,0.455598403523182,0.455598241469699,-0.127840184339011,-0.127840090400011
0.664,0.455143032774431,0.455142844785494,-0.127505148977451,-0.127505041516959
0.665,0.454688117446153,0.454688076289918,-0.127170864057632,-0.127170834929043
0.666,0.454233655851249,0.454233637353297,-0.126837323931566,-0.126837308054357
0.667,0.453779648562666,0.453779568349364,-0.126504529331178,-0.126504481749156
0.668,0.453326096515347,0.453325974027831,-0.12617248208736,-0.126172411067863
0.669,0.452872998853844,0.452872872149152,-0.125841179914535,-0.125841104061287
0.67,0.452420352115281,0.452420161588307,-0.125510614533314,-0.12551050541113
0.671,0.451968157016337,0.451967934901842,-0.125180787275089,-0.125180663182824
0.672,0.451516414474189,0.451516289693148,-0.124851699932268,-0.124851627601469
0.673,0.451065123955672,0.451065078660669,-0.124523350001847,-0.124523319052634
0.674,0.450614284081542,0.450614161924896,-0.124195733252596,-0.12419566264173
0.675,0.450163894849225,0.450163707770066,-0.12386884997009,-0.123868746088608
0.676,0.449713956235275,0.449713869613761,-0.123542700352351,-0.123542648392965
0.677,0.449264467151055,0.449264412467431,-0.123217280256463,-0.123217244788697
0.678,0.448815427003201,0.448815287281115,-0.12289258755723,-0.122892508704231
0.679,0.4483668357917,0.448366655711096,-0.12256862254732,-0.122568523341971
0.68,0.447918693327455,0.447918636261566,-0.122245384922992,-0.122245348647782
0.681,0.447470997904143,0.447470979169935,-0.121922869168542,-0.121922853530916
0.682,0.447023749815211,0.447023681551716,-0.121601075235731,-0.121601035543763
0.683,0.446576949940582,0.446576835710261,-0.121280004837683,-0.121279941202809
0.684,0.446130598120975,0.446130485751469,-0.120959657310723,-0.120959591819094
0.685,0.445684690676914,0.445684526013046,-0.120640023940903,-0.120639931910587
0.686,0.445239227938632,0.445239023398748,-0.12032110518621,-0.120320994550109
0.687,0.444794210769801,0.444794064051473,-0.120002902724739,-0.120002822230508
0.688,0.444349639156697,0.444349594731326,-0.119685415625334,-0.119685386230594
0.689,0.443905511460367,0.443905415006867,-0.119368638734842,-0.119368583620781
0.69,0.443461827603836,0.443461659282538,-0.119052572103467,-0.119052481627763
0.691,0.443018587587111,0.443018469881451,-0.118737216021433,-0.118737150739552
0.692,0.442575790658483,0.442575744133012,-0.118422567754619,-0.118422537608513
0.693,0.442133435880237,0.442133325270768,-0.118108623820021,-0.118108562345188
0.694,0.441691523249573,0.441691354580383,-0.117795384495732,-0.117795294829498
0.695,0.441250052746137,0.441249965107647,-0.117482850008074,-0.117482800078019
0.696,0.440809022899649,0.440809002255983,-0.117171015830447,-0.117170999457984
0.697,0.440368433390199,0.440368381176483,-0.116859880171832,-0.116859849682029
0.698,0.439928285045697,0.439928183585708,-0.116549444635576,-0.116549390228013
0.699,0.439488578424724,0.439488477138324,-0.116239710212179,-0.116239653221686
0.7,0.439049310169524,0.439049182107776,-0.115930668981265,-0.115930598592327
0.701,0.438610479664494,0.438610304989446,-0.115622319263309,-0.115622227522794
0.702,0.438172087722685,0.438171930253037,-0.11531466262978,-0.115314580551375
0.703,0.437734134861688,0.437734087812374,-0.115007699765578,-0.115007670723846
0.704,0.437296619475035,0.437296558656549,-0.114701425389754,-0.11470138987634
0.705,0.436859541179944,0.436859408445681,-0.114395838583476,-0.114395769134777
0.706,0.43642289997642,0.436422762790153,-0.114090939633644,-0.114090868284837
0.707,0.435986695554365,0.435986654628751,-0.113786727595493,-0.113786701718829
0.708,0.435550926674492,0.435550855854713,-0.113483197833363,-0.113483157989694
0.709,0.435115593207753,0.435115455183063,-0.113180350120779,-0.113180278957654
0.71,0.434680695154139,0.434680573191588,-0.112878184743744,-0.112878121275379
0.711,0.434246231798445,0.434246207634025,-0.112576699712364,-0.112576682340428
0.712,0.433812201855816,0.43381217331981,-0.112275890571541,-0.112275872424704
0.713,0.433378606026569,0.433378531554329,-0.111975758584889,-0.111975719733161
0.714,0.432945445089404,0.432945351966057,-0.111676305253377,-0.111676256094325
0.715,0.432512717468157,0.432512616170857,-0.111377526746379,-0.111377471595175
0.716,0.432080420660663,0.432080274128222,-0.111079417137793,-0.11107934157997
0.717,0.431648555410733,0.431648393092174,-0.11078197785133,-0.110781896494335
0.718,0.431217122481442,0.431217037921134,-0.110485210352727,-0.110485165316757
0.719,0.430786121065548,0.43078607999475,-0.110189111534551,-0.110189086350467
0.72,0.430355550048909,0.430355453521976,-0.10989367811479,-0.109893627894608
0.721,0.429925409431528,0.429925269780723,-0.109598910377053,-0.109598840846734
0.722,0.429495699190708,0.429495629928989,-0.109304808515938,-0.10930477084399
0.723,0.429066418264916,0.429066372903735,-0.109011368652784,-0.109011341788105
0.724,0.428637566074261,0.42863746285216,-0.108718588796823,-0.108718536130108
0.725,0.428209142618733,0.428209006703361,-0.108426469230781,-0.108426402146778
0.726,0.427781147790954,0.427781092153096,-0.108135009905774,-0.108134978759219
0.727,0.427353580005728,0.427353559756668,-0.107844205892213,-0.107844191504274
0.728,0.426926439297859,0.426926388230081,-0.107554056537211,-0.107554029581849
0.729,0.426499726399447,0.426499639771751,-0.107264563246209,-0.107264520216236
0.73,0.426073441570746,0.426073358133351,-0.106975726361454,-0.106975682009288
0.731,0.4256475815116,0.425647467470462,-0.106687538203164,-0.106687479662887
0.732,0.425222146022071,0.425221997432139,-0.106399998078118,-0.106399925481674
0.733,0.424797135821854,0.424797006305495,-0.106113107365362,-0.106113044398844
0.734,0.424372551266937,0.424372506941913,-0.105826866366267,-0.105826840702747
0.735,0.423948390765005,0.423948331111837,-0.105541270006106,-0.105541237776116
0.736,0.423524654027979,0.423524538519698,-0.105256317671534,-0.105256261468036
0.737,0.423101341055863,0.423101224209178,-0.104972009642909,-0.104971953032308
0.738,0.422678451533826,0.422678409853286,-0.104688344982011,-0.10468832070469
0.739,0.422255984247788,0.422255919609076,-0.104405319269711,-0.104405285248614
0.74,0.421833939077325,0.421833821733366,-0.104122932319448,-0.104122875972822
0.741,0.421412316022426,0.421412207640366,-0.10384118441071,-0.1038411320332
0.742,0.420991114471227,0.420991084179974,-0.103560073904557,-0.103560055080809
0.743,0.420570333095819,0.420570302587669,-0.103279596365745,-0.103279578663648
0.744,0.420149972480817,0.420149906549156,-0.102999752801432,-0.102999720831009
0.745,0.41973003331415,0.419729949507777,-0.102720544527877,-0.102720503655839
0.746,0.419310514540699,0.419310429024421,-0.102441968951924,-0.102441924964705
0.747,0.418891413467359,0.418891293410733,-0.102164019807398,-0.102163961529451
0.748,0.418472730685093,0.418472592374447,-0.101886698194455,-0.101886633631761
0.749,0.418054466870508,0.418054376045703,-0.101610005405349,-0.101609961482714
0.75,0.417636621610516,0.417636582137422,-0.101333939568818,-0.101333916929194
0.751,0.417219193555009,0.417219117474868,-0.101058496660757,-0.101058459042247
0.752,0.416802182689918,0.416802065236166,-0.100783676915678,-0.100783622474212
0.753,0.41638558901525,0.41638550689416,-0.100509480610724,-0.10050944074659
0.754,0.415969411763266,0.415969371191203,-0.100235905089671,-0.100235882224
0.755,0.415553650068389,0.415553571010122,-0.0999629473219541,-0.099962908912773
0.756,0.415138303929841,0.415138187842928,-0.0996906075809266,-0.0996905543286763
0.757,0.414723373345141,0.414723299847328,-0.0994188861354108,-0.0994188501920073
0.758,0.41430885709485,0.414308831676599,-0.0991477793991482,-0.0991477635846954
0.759,0.413894754603036,0.413894713828185,-0.098877285066867,-0.09887726426269
0.76,0.413481066515724,0.413480994456803,-0.098607404371534,-0.0986073712324255
0.761,0.413067793442875,0.413067718623586,-0.0983381384655826,-0.098338101992757
0.762,0.41265493300536,0.412654845027544,-0.098069481826771,-0.0980694385615593
0.763,0.412242483908925,0.412242365017212,-0.097801431356301,-0.0978013764515778
0.764,0.411830446789273,0.411830323836586,-0.097533988265313,-0.0975339330868437
0.765,0.411418822245322,0.411418761069172,-0.0972671536554808,-0.097267123356701
0.766,0.411007609163288,0.411007565419829,-0.0970009237498074,-0.0970009003369268
0.767,0.41059680675882,0.410596722459813,-0.0967352963788023,-0.096735257237983
0.768,0.410186415031924,0.410186305144507,-0.096470271816437,-0.0964702228685423
0.769,0.409776433942363,0.409776376570487,-0.0962058501849127,-0.0962058216877898
0.77,0.409366862400512,0.40936681722973,-0.0959420276485431,-0.0959420039226556
0.771,0.408957699917828,0.408957614668084,-0.0956788026380675,-0.09567876358435
0.772,0.408548946494301,0.408548839173585,-0.0954161754266064,-0.0954161280485824
0.773,0.408140602041282,0.408140549288257,-0.0951541460184462,-0.0951541196542593
0.774,0.407732665076826,0.407732638176089,-0.0948927099331087,-0.0948926943894906
0.775,0.407325135534147,0.407325088392771,-0.0946318663684341,-0.0946318441883014
0.776,0.406918014019481,0.406917941652126,-0.0943716164795602,-0.0943715845253548
0.777,0.406511300884995,0.406511231168826,-0.0941119608566131,-0.0941119273639178
0.778,0.406104993288779,0.406104905784717,-0.0938528929868811,-0.0938528518006031
0.779,0.40569909074024,0.405698977526948,-0.0935944115873148,-0.0935943615976351
0.78,0.405293593836211,0.405293485628614,-0.0933365177932179,-0.0933364709355746
0.781,0.404888503018824,0.404888453944687,-0.0930792122854404,-0.0930791878048643
0.782,0.404483816903227,0.404483769293124,-0.0928224906494445,-0.0928224667695291
0.783,0.404079535015663,0.404079449503503,-0.0925663517025219,-0.0925663139379521
0.784,0.403675657356138,0.403675557533907,-0.0923107957155114,-0.0923107528227033
0.785,0.403272183807644,0.403272135950795,-0.0920558225236334,-0.0920557987479006
0.786,0.402869113190683,0.402869064832364,-0.091801428006393,-0.091801404105371
0.787,0.402466445199428,0.402466360101876,-0.0915476112953453,-0.0915475741330996
0.788,0.40206417983387,0.402064082461438,-0.0912943726604901,-0.0912943311806972
0.789,0.401662316902804,0.401662272573635,-0.0910417117919071,-0.0910416896715616
0.79,0.401260854909836,0.401260825735663,-0.0907896241185959,-0.0907896084851557
0.791,0.400859793995707,0.400859744416234,-0.0905381094785544,-0.090538087474483
0.792,0.40045913472884,0.400459064886195,-0.0902871689541641,-0.0902871392453994
0.793,0.400058877236138,0.400058811109812,-0.0900368026497255,-0.0900367716925805
0.794,0.39965901865695,0.399658934589192,-0.0897870040516361,-0.0897869659955573
0.795,0.399259558827957,0.399259453289464,-0.0895377726221654,-0.0895377278863246
0.796,0.398860498309026,0.398860401361798,-0.0892891094256818,-0.0892890689096303
0.797,0.398461837421019,0.398461792675128,-0.0890410148306683,-0.0890409929148305
0.798,0.398063574721193,0.398063526087696,-0.0887934843605062,-0.0887934611448799
0.799,0.397665709864735,0.397665627586824,-0.0885465172360866,-0.0885464824178169
0.8,0.39726824285165,0.397268154806104,-0.0883001137251571,-0.0883000773151863
0.801,0.396871173521217,0.396871132090604,-0.0880542735048305,-0.0880542532491211
0.802,0.396474500687958,0.396474455180748,-0.0878089924861427,-0.0878089708811325
0.803,0.396078224112186,0.396078146136632,-0.0875642700552928,-0.0875642374235664
0.804,0.395682343793893,0.395682257539023,-0.0873201064792016,-0.0873200711388445
0.805,0.395286859503508,0.395286820790136,-0.0870765013313759,-0.0870764823671227
0.806,0.394891769777798,0.394891742312435,-0.0868334501546495,-0.0868334360269113
0.807,0.394497074796376,0.394497028774342,-0.0865909529400139,-0.0865909334473491
0.808,0.394102775091694,0.394102711836922,-0.0863490107018073,-0.0863489848969806
0.809,0.393708870726751,0.393708811231944,-0.0861076234180971,-0.0861075963394497
0.81,0.393315358936782,0.39331528345951,-0.0858667848252233,-0.085866751730004
0.811,0.392922239609618,0.392922145329831,-0.0856264945153557,-0.0856264560631077
0.812,0.392529513269938,0.392529426688924,-0.0853867534864859,-0.0853867187352154
0.813,0.392137180207927,0.392137139477473,-0.0851475620574508,-0.0851475426878913
0.814,0.391745239005372,0.391745194999285,-0.0849089158732936,-0.0849088954806263
0.815,0.391353689327834,0.391353615806325,-0.0846708141898984,-0.0846707842486175
0.816,0.390962531175318,0.390962449206503,-0.0844332572719651,-0.0844332246930121
0.817,0.390571764402432,0.390571723286461,-0.0841962448567749,-0.0841962255684676
0.818,0.39018138783994,0.390181344343924,-0.0839597729674384,-0.0839597529609617
0.819,0.38979140123338,0.389791329319358,-0.0837238409448735,-0.083723811898075
0.82,0.38940180458274,0.389401723891348,-0.0834884490529655,-0.0834884173067446
0.821,0.389012597702114,0.389012558107019,-0.0832535969984794,-0.0832535785285242
0.822,0.388623779152801,0.38862375115239,-0.0830192804646187,-0.0830192666536336
0.823,0.388235349034588,0.388235305307182,-0.082785499254043,-0.0827854813845636
0.824,0.387847307845678,0.387847248321758,-0.0825522543174263,-0.082552231080242
0.825,0.387459655748415,0.387459599721324,-0.0823195458664419,-0.0823195212702926
0.826,0.387072390118959,0.387072321321933,-0.0820873679824544,-0.0820873385781116
0.827,0.386685510687609,0.386685424614549,-0.0818557199271364,-0.0818556859463757
0.828,0.386299017945517,0.386298935793542,-0.0816246026363402,-0.0816245710161214
0.829,0.38591291223394,0.385912870229217,-0.0813940166126806,-0.0813939976919618
0.83,0.385527192226088,0.385527151390167,-0.0811639577684996,-0.0811639392526067
0.831,0.385141857492561,0.385141791148462,-0.0809344250739798,-0.0809343988570328
0.832,0.384756908033364,0.384756830692644,-0.0807054187908175,-0.0807053893365715
0.833,0.38437234376585,0.384372300842659,-0.0804769388847627,-0.0804769198963165
0.834,0.383988163572834,0.383988123491494,-0.0802489816170167,-0.0802489635289726
0.835,0.383604367102171,0.383604302660349,-0.0800215459876612,-0.0800215206780448
0.836,0.383220954353851,0.383220878148445,-0.0797946322575898,-0.0797946035403908
0.837,0.382837925238429,0.382837882257819,-0.0795682404226173,-0.0795682216940353
0.838,0.382455278383507,0.382455250297361,-0.0793423664680405,-0.0793423530222511
0.839,0.38207301367937,0.382072973475937,-0.079117009642847,-0.079116993596482
0.84,0.381691131591584,0.381691076224852,-0.0788921708381198,-0.0788921502122152
0.841,0.381309632455847,0.38130957933542,-0.0786678506600015,-0.0786678284257499
0.842,0.380928513952486,0.380928452403125,-0.0784440438885552,-0.0784440180636635
0.843,0.3805477754164,0.38054769777831,-0.0782207489345637,-0.0782207190625233
0.844,0.380167417306773,0.380167338556927,-0.0779979666756846,-0.0779979376258706
0.845,0.379787440040091,0.379787394225663,-0.0777756978660678,-0.0777756787151828
0.846,0.379407842522635,0.379407805317809,-0.0775539390609037,-0.0775539224026643
0.847,0.379028624097711,0.379028565979544,-0.0773326885431973,-0.077332666030555
0.848,0.378649784765325,0.378649712179893,-0.0771119465716856,-0.0771119200764818
0.849,0.378271324510192,0.378271276987053,-0.0768917133510677,-0.0768916939502965
0.85,0.377893242378995,0.377893205827924,-0.0766719857703752,-0.0766719694726805
0.851,0.37751553780577,0.377515481763182,-0.0764527620872724,-0.0764527404424408
0.852,0.377138210790507,0.377138139575391,-0.0762340425597067,-0.0762340168159086
0.853,0.376761261325608,0.376761212172903,-0.0760158274234445,-0.0760158078193198
0.854,0.376384688281101,0.376384659691605,-0.075798113496908,-0.0757981002165458
0.855,0.376008491150138,0.376008455038599,-0.0755808989601025,-0.0755808846488279
0.856,0.375632670367148,0.37563261982959,-0.0753641846483091,-0.0753641666293495
0.857,0.375257226364968,0.375257174612368,-0.0751479713933225,-0.0751479512542709
0.858,0.374882157536658,0.374882103054576,-0.0749322555622025,-0.0749322330305647
0.859,0.374507462488584,0.374507393647917,-0.074717033989226,-0.0747170079165562
0.86,0.374133141649411,0.374133066862241,-0.0745023074975277,-0.0745022809369001
0.861,0.373759195447805,0.373759142164954,-0.0742880769102421,-0.0742880567282322
0.862,0.37338562329348,0.373385588733895,-0.0740743401952582,-0.0740743249673171
0.863,0.373012424122212,0.373012374724065,-0.0738610943955676,-0.0738610753518035
0.864,0.372639597931733,0.372639531525391,-0.0736483397604003,-0.0736483163880141
0.865,0.37226714472205,0.372267089336407,-0.0734360765455797,-0.0734360560934647
0.866,0.371895063908171,0.371895029499723,-0.0732243029657628,-0.0732242879383119
0.867,0.371523354569444,0.371523307229927,-0.073013016063984,-0.0730129977884101
0.868,0.371152016694615,0.371151952101654,-0.0728022160560593,-0.0728021934837109
0.869,0.370781050283672,0.370780993337307,-0.0725919031970356,-0.0725918826339077
0.87,0.370410454707218,0.370410424126727,-0.0723820758620584,-0.0723820623434681
0.871,0.370040228899655,0.370040196704481,-0.0721727307545104,-0.0721727178419447
0.872,0.369670373225187,0.369670328251964,-0.0719638685408478,-0.071963852998726
0.873,0.369300888088513,0.369300837054579,-0.0717554900040743,-0.0717554719208124
0.874,0.36893177291476,0.368931724395236,-0.0715475937871822,-0.0715475741454734
0.875,0.368563025523773,0.368562965692114,-0.0713401750264009,-0.071340152438007
0.876,0.368194646178065,0.36819457691157,-0.0711332341944784,-0.0711332102517302
0.877,0.367826635277143,0.367826575388584,-0.0709267720634435,-0.0709267513077263
0.878,0.367458992790975,0.367458958187081,-0.0707207881944284,-0.0707207736295166
0.879,0.367091717378724,0.367091676256678,-0.0705152787236016,-0.0705152626510157
0.88,0.366724808906611,0.366724750571611,-0.0703102435132412,-0.0703102234408074
0.881,0.366358267374641,0.366358207666954,-0.0701056828163036,-0.0701056625027095
0.882,0.365992092563481,0.365992057138715,-0.0699015961302649,-0.0699015815353678
0.883,0.365626283351428,0.365626243956629,-0.0696979798442003,-0.0696979643685366
0.884,0.365260839580553,0.3652607834628,-0.0694948336663937,-0.0694948144013479
0.885,0.364895761250845,0.364895701358982,-0.0692921578490378,-0.0692921378015428
0.886,0.364531048166971,0.364531012851005,-0.0690899520722442,-0.069089937799235
0.887,0.364166699003116,0.364166669602394,-0.0688882124884353,-0.0688882004359855
0.888,0.363802713818858,0.363802674818331,-0.0686869389355799,-0.068686925537175
0.889,0.363439092990476,0.363439044853365,-0.068486132147685,-0.0684861163913712
0.89,0.3630758366725,0.363075791801281,-0.0682857923749852,-0.0682857751665256
0.891,0.36271294266322,0.362712891439938,-0.0680859147274555,-0.0680858952490589
0.892,0.362350410597218,0.362350348619232,-0.0678864983212823,-0.0678864771010647
0.893,0.361988240846108,0.361988178880743,-0.0676875438805716,-0.067687523692626
0.894,0.361626433721457,0.361626394404122,-0.0674890519587703,-0.0674890370539166
0.895,0.361264988112785,0.361264953359511,-0.0672910192175672,-0.067291005326827
0.896,0.360903903475654,0.360903854556374,-0.0670934443041246,-0.0670934274543461
0.897,0.360543179810067,0.360543121407095,-0.0668963274685797,-0.0668963086930975
0.898,0.360182817102989,0.36018277546094,-0.0666996689167237,-0.0666996537159381
0.899,0.359822814443571,0.359822780641657,-0.0665034658014163,-0.0665034522684137
0.9,0.359463171274894,0.359463125848329,-0.0663077164785027,-0.0663077007575873
0.901,0.359103887596947,0.359103831460681,-0.0661124211973695,-0.0661124033541007
0.902,0.358744963409249,0.358744920321373,-0.0659175802060496,-0.0659175650838448
0.903,0.358386397755355,0.358386369977065,-0.0657231909113529,-0.0657231794598526
0.904,0.358028189995883,0.358028157745696,-0.0655292512546236,-0.0655292398402088
0.905,0.357670340479919,0.357670298365268,-0.0653357619239273,-0.0653357488420964
0.906,0.35731284955655,0.357312805792617,-0.0651427236073301,-0.0651427088238049
0.907,0.356955716172069,0.356955673170116,-0.0649501339350779,-0.0649501175244205
0.908,0.356598938710559,0.356598886331352,-0.064757989312035,-0.0647579711471606
0.909,0.356242517503631,0.356242459128714,-0.0645662903883719,-0.064566272004266
0.91,0.355886452896193,0.355886404848813,-0.0643750378432387,-0.0643750222031465
0.911,0.355530744608203,0.355530713476799,-0.064184230618675,-0.0641842182562016
0.912,0.355175391440804,0.355175352908361,-0.0639938653823029,-0.0639938516655316
0.913,0.354820393349282,0.354820342115311,-0.063803942253091,-0.0638039262309734
0.914,0.354465750333641,0.354465700925037,-0.0636144614784051,-0.0636144458654387
0.915,0.354111462078386,0.354111430558941,-0.0634254222464868,-0.0634254099538199
0.916,0.353757527522664,0.353757490934575,-0.0632368212431419,-0.0632368080639007
0.917,0.353403946580371,0.353403897321939,-0.0630486584259944,-0.063048643024252
0.918,0.353050719251497,0.353050668969143,-0.0628609340416734,-0.0628609185310782
0.919,0.352697845277401,0.352697814142799,-0.0626736475860913,-0.0626736356709283
0.92,0.352345323402833,0.352345295147459,-0.062486795452,-0.0624867848854286
0.921,0.35199315373498,0.351993117546809,-0.0623003776777129,-0.0623003664459993
0.922,0.35164133659688,0.351641294013086,-0.062114394908199,-0.0621143821922821
0.923,0.351289872050437,0.351289832962054,-0.0619288472193013,-0.0619288330505646
0.924,0.35093875802986,0.350938713962934,-0.0617437300496729,-0.0617437143019698
0.925,0.350587994279038,0.350587941873485,-0.061559042782164,-0.0615590262287907
0.926,0.350237581117277,0.35023752879864,-0.0613747860537312,-0.0613747704643102
0.927,0.349887518799222,0.349887483929327,-0.0611909603194826,-0.0611909479462938
0.928,0.349537806231725,0.349537774576705,-0.0610075623777833,-0.061007550556068
0.929,0.349188442918155,0.349188400386035,-0.0608245910303722,-0.0608245775058889
0.93,0.348839428858518,0.348839379027127,-0.0606420465218929,-0.0606420319057646
0.931,0.348490764042967,0.34849072684674,-0.0604599290643457,-0.0604599164941885
0.932,0.348142447600604,0.348142416893963,-0.0602782360158773,-0.0602782244860481
0.933,0.347794478968271,0.347794438648392,-0.0600969657541155,-0.0600969527841802
0.934,0.34744685814596,0.347446809292667,-0.0599161185229807,-0.059916104320245
0.935,0.347099585133659,0.347099545197529,-0.0597356945663931,-0.0597356817719868
0.936,0.346752659100008,0.346752631767846,-0.0595556916940311,-0.0595556812680367
0.937,0.346406079317765,0.346406048779701,-0.0593761076878367,-0.0593760976516262
0.938,0.346059846084354,0.346059807837991,-0.0591969431505523,-0.0591969323347577
0.939,0.345713959697827,0.345713919904259,-0.0590181986866991,-0.0590181865394971
0.94,0.345368419393929,0.345368381701497,-0.0588398725842362,-0.0588398589750978
0.941,0.345023223499443,0.345023178898548,-0.0586619611489827,-0.0586619465084131
0.942,0.344678372265275,0.344678322074883,-0.0584844648826985,-0.0584844502878382
0.943,0.344333865986164,0.344333821732568,-0.0583073843827212,-0.0583073713742266
0.944,0.343989704524551,0.343989674776336,-0.0581307190511273,-0.05813070810944
0.945,0.343645886665659,0.343645852729894,-0.0579544655260824,-0.0579544540525959
0.946,0.343302412313179,0.343302368280599,-0.0577786237750912,-0.0577786110220026
0.947,0.342959281467116,0.342959236529697,-0.0576031940401246,-0.0576031812392768
0.948,0.342616493937776,0.342616463446444,-0.0574281759424061,-0.0574281650419028
0.949,0.342274048656628,0.342274016400513,-0.057253566227063,-0.0572535551285682
0.95,0.341931945456699,0.34193190336827,-0.0570793645890262,-0.0570793523098011
0.951,0.341590184337978,0.341590139061342,-0.0569055712695573,-0.0569055586686349
0.952,0.341248765187042,0.341248733884084,-0.0567321861861616,-0.0567321754047402
0.953,0.340907686798845,0.340907659887536,-0.0565592059995967,-0.0565591964399451
0.954,0.340566949065031,0.340566916524949,-0.0563866302161059,-0.0563866207263519
0.955,0.340226552259659,0.340226513964391,-0.0562144594022302,-0.0562144491633762
0.956,0.339886496597755,0.339886461029638,-0.0560426939955967,-0.0560426823749286
0.957,0.339546780417828,0.339546743182289,-0.055871330336092,-0.0558713174996444
0.958,0.339207403055626,0.339207359004592,-0.0557003669412482,-0.0557003536940335
0.959,0.338868364782275,0.338868318284795,-0.0555298043711835,-0.0555297917258668
0.96,0.33852966586814,0.338529630189186,-0.0553596431838662,-0.0553596321984701
0.961,0.33819130558966,0.338191276954617,-0.0551898812272441,-0.0551898710125271
0.962,0.337853283145133,0.337853247425393,-0.0550205164230723,-0.0550205055040586
0.963,0.337515598534565,0.337515555269306,-0.0548515490106997,-0.0548515373827776
0.964,0.337178251757959,0.337178213463397,-0.054682979229475,-0.0546829681657166
0.965,0.336841242297978,0.33684121399044,-0.0545148056471393,-0.0545147955966123
0.966,0.336504569279853,0.336504535507394,-0.0543470256761448,-0.0543470151246098
0.967,0.336168232689343,0.336168190797323,-0.0541796395091704,-0.0541796282453272
0.968,0.335832232526441,0.335832192531374,-0.0540126473848695,-0.0540126363687215
0.969,0.335496568392714,0.335496541039094,-0.0538460483996579,-0.0538460387932795
0.97,0.335161239196751,0.335161211641773,-0.0536798394606795,-0.0536798305862604
0.971,0.334826245102137,0.334826211483563,-0.0535140208552248,-0.0535140119876219
0.972,0.334491586359864,0.334491549546534,-0.0533485931141544,-0.0533485834868793
0.973,0.334157262851541,0.334157229836317,-0.0531835559598616,-0.0531835448842848
0.974,0.333823272736571,0.333823236020591,-0.0530189053453447,-0.053018893481409
0.975,0.333489615935179,0.333489573363323,-0.0528546410774388,-0.0528546293078218
0.976,0.333156292695781,0.333156250549683,-0.0526907636812792,-0.0526907527514174
0.977,0.33282330317046,0.332823273206329,-0.0525272734153105,-0.0525272636801635
0.978,0.332490646260059,0.332490617474633,-0.0523641671916299,-0.0523641575625986
0.979,0.33215832158678,0.332158285163635,-0.0522014441711952,-0.0522014340233265
0.98,0.331826329150629,0.33182628813837,-0.0520391045907841,-0.0520390941850717
0.981,0.331494668936893,0.331494637107483,-0.0518771486402203,-0.0518771389253373
0.982,0.331163340079258,0.331163312276443,-0.051715573792108,-0.0517155643667722
0.983,0.330832342071399,0.330832307563856,-0.0515543786671981,-0.0515543688351302
0.984,0.330501674913307,0.330501634592429,-0.0513935635015872,-0.0513935533661323
0.985,0.330171338604972,0.330171304363231,-0.0512331285313721,-0.0512331188368748
0.986,0.329841346424948,0.329841133712583,-0.0510730878869473,-0.0510730225675158
0.987,0.329511695847346,0.329511133224028,-0.050913437401963,-0.0509132678583848
0.988,0.329182358858341,0.32918165833145,-0.050754145255513,-0.0507539359613247
0.989,0.328853307415305,0.32885305629521,-0.0505951795958592,-0.0505951052293563
0.99,0.328524570162692,0.328524962414988,-0.0504365725249499,-0.0504366898764651
0.991,0.32819622496206,0.328196411534189,-0.0502784115857843,-0.0502784681125843
0.992,0.327868209623772,0.327868177274029,-0.0501206262377716,-0.0501206169801445
0.993,0.327540505304081,0.327540473344338,-0.0499631942549697,-0.0499631850546294
0.994,0.327213128438129,0.327213094141266,-0.0498061338091385,-0.0498061245532581
0.995,0.326886078959503,0.326886047900688,-0.0496494449251456,-0.0496494358533225
0.996,0.326559356218434,0.326559323604521,-0.0494931257855249,-0.0494931166902192
0.997,0.326232960050084,0.326232926394952,-0.0493371761039402,-0.0493371670194867
0.998,0.325906890164195,0.325906863207194,-0.0491815952749379,-0.0491815870448722
0.999,0.325581145936603,0.3255811238773,-0.0490263815637377,-0.0490263746557851
1,0.325255727792527,0.325255696318258,-0.04887153609833,-0.0488715273676789


==> figs/gw_fig_theta_tilde.csv <==
t,theta1tilde,theta2tilde,theta3tilde
0.1,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.101,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.102,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.103,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.104,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.105,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.106,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.107,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.108,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.109,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.11,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.111,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.112,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.113,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.114,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.115,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.116,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.117,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.118,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.119,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.12,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.121,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.122,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.123,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.124,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.125,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.126,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.127,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.128,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.129,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.13,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.131,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.132,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.133,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.134,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.135,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.136,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.137,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.138,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.139,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.14,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.141,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.142,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.143,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.144,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.145,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.146,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.147,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.148,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.149,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.15,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.151,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.152,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.153,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.154,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.155,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.156,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.157,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.158,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.159,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.16,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.161,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.162,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.163,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.164,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.165,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.166,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.167,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.168,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.169,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.17,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.171,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.172,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.173,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.174,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.175,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.176,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.177,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.178,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.179,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.18,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.181,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.182,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.183,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.184,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.185,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.186,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.187,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.188,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.189,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.19,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.191,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.192,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.193,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.194,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.195,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.196,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.197,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.198,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.199,-0.00372411491105597,-0.00387217839048891,-0.00402905158678293
0.2,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.201,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.202,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.203,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.204,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.205,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.206,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.207,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.208,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.209,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.21,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.211,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.212,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.213,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.214,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.215,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.216,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.217,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.218,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.219,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.22,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.221,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.222,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.223,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.224,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.225,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.226,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.227,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.228,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.229,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.23,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.231,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.232,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.233,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.234,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.235,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.236,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.237,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.238,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.239,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.24,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.241,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.242,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.243,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.244,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.245,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.246,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.247,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.248,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.249,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.25,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.251,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.252,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.253,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.254,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.255,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.256,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.257,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.258,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.259,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.26,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.261,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.262,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.263,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.264,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.265,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.266,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.267,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.268,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.269,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.27,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.271,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.272,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.273,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.274,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.275,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.276,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.277,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.278,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.279,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.28,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.281,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.282,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.283,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.284,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.285,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.286,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.287,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.288,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.289,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.29,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.291,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.292,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.293,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.294,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.295,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.296,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.297,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.298,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.299,-3.50581769448244e-08,-3.63622879792636e-08,-3.77410542956591e-08
0.3,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.301,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.302,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.303,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.304,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.305,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.306,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.307,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.308,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.309,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.31,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.311,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.312,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.313,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.314,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.315,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.316,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.317,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.318,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.319,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.32,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.321,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.322,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.323,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.324,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.325,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.326,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.327,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.328,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.329,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.33,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.331,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.332,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.333,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.334,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.335,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.336,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.337,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.338,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.339,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.34,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.341,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.342,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.343,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.344,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.345,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.346,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.347,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.348,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.349,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.35,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.351,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.352,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.353,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.354,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.355,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.356,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.357,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.358,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.359,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.36,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.361,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.362,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.363,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.364,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.365,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.366,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.367,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.368,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.369,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.37,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.371,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.372,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.373,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.374,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.375,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.376,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.377,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.378,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.379,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.38,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.381,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.382,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.383,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.384,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.385,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.386,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.387,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.388,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.389,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.39,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.391,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.392,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.393,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.394,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.395,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.396,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.397,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.398,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.399,-1.325113642512e-08,-1.38294511012153e-08,-1.44442767564465e-08
0.4,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.401,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.402,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.403,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.404,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.405,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.406,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.407,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.408,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.409,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.41,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.411,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.412,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.413,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.414,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.415,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.416,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.417,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.418,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.419,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.42,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.421,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.422,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.423,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.424,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.425,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.426,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.427,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.428,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.429,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.43,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.431,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.432,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.433,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.434,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.435,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.436,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.437,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.438,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.439,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.44,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.441,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.442,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.443,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.444,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.445,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.446,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.447,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.448,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.449,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.45,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.451,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.452,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.453,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.454,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.455,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.456,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.457,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.458,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.459,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.46,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.461,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.462,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.463,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.464,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.465,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.466,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.467,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.468,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.469,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.47,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.471,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.472,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.473,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.474,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.475,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.476,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.477,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.478,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.479,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.48,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.481,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.482,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.483,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.484,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.485,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.486,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.487,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.488,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.489,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.49,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.491,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.492,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.493,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.494,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.495,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.496,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.497,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.498,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.499,-8.20146384876777e-09,-8.59787287633279e-09,-9.02064849640088e-09
0.5,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.501,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.502,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.503,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.504,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.505,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.506,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.507,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.508,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.509,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.51,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.511,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.512,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.513,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.514,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.515,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.516,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.517,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.518,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.519,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.52,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.521,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.522,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.523,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.524,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.525,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.526,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.527,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.528,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.529,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.53,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.531,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.532,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.533,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.534,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.535,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.536,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.537,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.538,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.539,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.54,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.541,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.542,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.543,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.544,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.545,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.546,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.547,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.548,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.549,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.55,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.551,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.552,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.553,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.554,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.555,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.556,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.557,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.558,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.559,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.56,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.561,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.562,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.563,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.564,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.565,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.566,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.567,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.568,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.569,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.57,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.571,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.572,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.573,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.574,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.575,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.576,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.577,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.578,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.579,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.58,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.581,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.582,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.583,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.584,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.585,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.586,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.587,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.588,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.589,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.59,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.591,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.592,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.593,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.594,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.595,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.596,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.597,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.598,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.599,-6.55503335032087e-09,-6.88960576479894e-09,-7.24699339947621e-09
0.6,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.601,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.602,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.603,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.604,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.605,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.606,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.607,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.608,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.609,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.61,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.611,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.612,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.613,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.614,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.615,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.616,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.617,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.618,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.619,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.62,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.621,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.622,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.623,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.624,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.625,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.626,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.627,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.628,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.629,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.63,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.631,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.632,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.633,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.634,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.635,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.636,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.637,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.638,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.639,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.64,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.641,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.642,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.643,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.644,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.645,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.646,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.647,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.648,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.649,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.65,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.651,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.652,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.653,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.654,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.655,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.656,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.657,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.658,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.659,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.66,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.661,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.662,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.663,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.664,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.665,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.666,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.667,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.668,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.669,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.67,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.671,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.672,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.673,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.674,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.675,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.676,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.677,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.678,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.679,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.68,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.681,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.682,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.683,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.684,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.685,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.686,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.687,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.688,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.689,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.69,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.691,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.692,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.693,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.694,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.695,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.696,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.697,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.698,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.699,-5.78296961706304e-09,-6.08785682369023e-09,-6.413826899275e-09
0.7,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.701,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.702,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.703,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.704,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.705,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.706,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.707,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.708,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.709,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.71,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.711,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.712,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.713,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.714,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.715,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.716,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.717,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.718,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.719,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.72,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.721,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.722,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.723,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.724,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.725,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.726,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.727,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.728,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.729,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.73,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.731,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.732,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.733,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.734,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.735,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.736,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.737,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.738,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.739,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.74,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.741,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.742,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.743,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.744,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.745,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.746,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.747,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.748,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.749,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.75,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.751,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.752,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.753,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.754,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.755,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.756,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.757,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.758,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.759,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.76,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.761,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.762,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.763,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.764,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.765,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.766,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.767,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.768,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.769,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.77,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.771,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.772,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.773,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.774,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.775,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.776,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.777,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.778,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.779,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.78,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.781,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.782,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.783,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.784,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.785,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.786,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.787,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.788,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.789,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.79,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.791,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.792,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.793,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.794,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.795,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.796,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.797,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.798,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.799,-5.39096740468856e-09,-5.68055192684894e-09,-5.99031717545689e-09
0.8,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.801,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.802,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.803,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.804,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.805,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.806,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.807,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.808,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.809,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.81,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.811,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.812,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.813,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.814,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.815,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.816,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.817,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.818,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.819,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.82,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.821,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.822,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.823,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.824,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.825,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.826,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.827,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.828,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.829,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.83,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.831,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.832,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.833,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.834,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.835,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.836,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.837,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.838,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.839,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.84,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.841,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.842,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.843,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.844,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.845,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.846,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.847,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.848,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.849,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.85,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.851,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.852,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.853,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.854,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.855,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.856,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.857,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.858,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.859,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.86,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.861,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.862,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.863,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.864,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.865,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.866,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.867,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.868,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.869,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.87,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.871,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.872,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.873,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.874,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.875,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.876,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.877,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.878,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.879,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.88,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.881,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.882,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.883,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.884,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.885,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.886,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.887,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.888,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.889,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.89,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.891,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.892,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.893,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.894,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.895,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.896,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.897,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.898,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.899,-5.16357511739715e-09,-5.44418932635002e-09,-5.7444517502156e-09
0.9,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.901,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.902,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.903,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.904,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.905,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.906,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.907,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.908,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.909,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.91,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.911,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.912,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.913,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.914,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.915,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.916,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.917,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.918,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.919,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.92,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.921,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.922,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.923,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.924,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.925,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.926,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.927,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.928,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.929,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.93,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.931,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.932,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.933,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.934,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.935,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.936,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.937,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.938,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.939,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.94,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.941,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.942,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.943,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.944,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.945,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.946,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.947,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.948,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.949,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.95,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.951,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.952,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.953,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.954,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.955,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.956,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.957,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.958,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.959,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.96,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.961,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.962,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.963,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.964,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.965,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.966,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.967,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.968,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.969,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.97,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.971,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.972,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.973,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.974,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.975,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.976,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.977,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.978,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.979,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.98,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.981,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.982,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.983,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.984,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.985,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.986,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.987,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.988,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.989,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.99,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.991,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.992,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.993,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.994,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.995,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.996,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.997,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.998,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
0.999,-5.04302430327438e-09,-5.31884664914037e-09,-5.61403134223537e-09
1,-4.96080873558721e-09,-5.23334434164927e-09,-5.52504548622518e-09

